An unbiased ray-marching transmittance estimator

We present an in-depth analysis of the sources of variance in state-of-the-art unbiased volumetric transmittance estimators, and propose several new methods for improving their efficiency. These combine to produce a single estimator that is universally optimal relative to prior work, with up to several orders of magnitude lower variance at the same cost, and has zero variance for any ray with non-varying extinction. We first reduce the variance of truncated power-series estimators using a novel efficient application of U-statistics. We then greatly reduce the average expansion order of the power series and redistribute density evaluations to filter the optical depth estimates with an equidistant sampling comb. Combined with the use of an online control variate built from a sampled mean density estimate, the resulting estimator effectively performs ray marching most of the time while using rarely-sampled higher order terms to correct the bias.

==> figures/big_figure/equiangular/figure_data.json <==
{
    "reference": {
        "label": "Reference",
        "color_filename": "Reference.Color.output.0.jpg",
        "exr_fullpath": "../Runs\\equiangular-local-stats-5\\Reference.Color.output.0.exr"
    },
    "estimators": [
        {
            "name": "Ratio tracking (RT)",
            "authors": "\\cite{cramer1978application}",
            "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True.",
            "mse": "72.5",
            "mse_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Variance-mean.jpg",
            "lookups": "22.4",
            "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
            "product": "3.06e+3",
            "product_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\equiangular-local-stats-5\\Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.exr",
            "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Residual RT",
            "authors": "\\cite{novak2014residual}",
            "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.",
            "mse": "43.0",
            "mse_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Variance-mean.jpg",
            "lookups": "22.4",
            "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
            "product": "1.79e+3",
            "product_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Product.jpg",
            "exr_fullpath": "../Runs\\equiangular-local-stats-5\\Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.exr",
            "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.jpg"
        },
        {
            "name": "P-series CMF",
            "authors": "\\cite{georgiev2019integral}",
            "keyword": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.",
            "mse": "38.5",
            "mse_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Variance-mean.jpg",
            "lookups": "22.4",
            "lookups_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Lookups-mean.jpg",
            "product": "1.61e+3",
            "product_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\equiangular-local-stats-5\\PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.exr",
            "color_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Unbiased ray march.",
            "authors": "(ours)",
            "keyword": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.",
            "mse": "24.7",
            "mse_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Variance-mean.jpg",
            "lookups": "22.5",
            "lookups_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Lookups-mean.jpg",
            "product": "1.01e+3",
            "product_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\equiangular-local-stats-5\\PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.exr",
            "color_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Biased ray march.",
            "authors": "(ours)",
            "keyword": "ExpMean_default_RR_useLocalStats=True.",
            "mse": "15.5",
            "mse_filename": "ExpMean_default_RR_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "ExpMean_default_RR_useLocalStats=True.Variance-mean.jpg",
            "lookups": "22.4",
            "lookups_filename": "ExpMean_default_RR_useLocalStats=True.Lookups-mean.jpg",
            "product": "645",
            "product_filename": "ExpMean_default_RR_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\equiangular-local-stats-5\\ExpMean_default_RR_useLocalStats=True.Color.output.0.exr",
            "color_filename": "ExpMean_default_RR_useLocalStats=True.Color.output.0.jpg"
        }
    ]
}

==> figures/big_figure/figure_data.json <==
{
    "scenes": [
        {
            "name": "Plume",
            "folder": "plume",
            "job_folder": "plume-local-stats-4",
            "vert_offset": "-2cm",
            "data_generator": null,
            "cropA": [
                300,
                685,
                492,
                793,
                1.3
            ],
            "cropB": [
                1280,
                791,
                1472,
                899,
                1.1
            ],
            "refCrop": [
                0,
                0,
                1680,
                1080,
                1.0
            ],
            "data_generator_config": null,
            "reference": {
                "label": "Reference",
                "color_filename": "plume/Reference.Color.output.0-marked.jpg",
                "exr_fullpath": "../Runs\\plume-local-stats-4\\Reference.Color.output.0.exr"
            },
            "estimators": [
                {
                    "name": "Ratio tracking (RT)",
                    "authors": "\\cite{cramer1978application}",
                    "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True.",
                    "mse": "0.0277",
                    "mse_filename": "plume/Ratio_default_RR_matchLookups=True_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "plume/Ratio_default_RR_matchLookups=True_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "7.39",
                    "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
                    "product": "0.231",
                    "product_filename": "plume/Ratio_default_RR_matchLookups=True_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\plume-local-stats-4\\Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "plume/Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "plume/Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Residual RT",
                    "authors": "\\cite{novak2014residual}",
                    "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.",
                    "mse": "0.0175",
                    "mse_filename": "plume/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "plume/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Variance-mean.jpg",
                    "lookups": "7.39",
                    "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
                    "product": "0.143",
                    "product_filename": "plume/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Product.jpg",
                    "exr_fullpath": "../Runs\\plume-local-stats-4\\Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.exr",
                    "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.jpg",
                    "color_filename_A": "plume/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "plume/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "P-series CMF",
                    "authors": "\\cite{georgiev2019integral}",
                    "keyword": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.",
                    "mse": "0.0287",
                    "mse_filename": "plume/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "plume/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "7.22",
                    "lookups_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Lookups-mean.jpg",
                    "product": "0.231",
                    "product_filename": "plume/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\plume-local-stats-4\\PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "plume/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "plume/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Unbiased ray march.",
                    "authors": "(ours)",
                    "keyword": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.",
                    "mse": "3.87e-3",
                    "mse_filename": "plume/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "plume/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "7.44",
                    "lookups_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Lookups-mean.jpg",
                    "product": "0.0301",
                    "product_filename": "plume/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\plume-local-stats-4\\PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "plume/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "plume/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Biased ray march.",
                    "authors": "(ours)",
                    "keyword": "ExpMean_default_RR_useLocalStats=True.",
                    "mse": "2.14e-3",
                    "mse_filename": "plume/ExpMean_default_RR_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "plume/ExpMean_default_RR_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "7.39",
                    "lookups_filename": "ExpMean_default_RR_useLocalStats=True.Lookups-mean.jpg",
                    "product": "0.0163",
                    "product_filename": "plume/ExpMean_default_RR_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\plume-local-stats-4\\ExpMean_default_RR_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "ExpMean_default_RR_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "plume/ExpMean_default_RR_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "plume/ExpMean_default_RR_useLocalStats=True.Color.output.0-cropB.jpg"
                }
            ]
        },
        {
            "name": "Box",
            "folder": "light-inside-volume",
            "job_folder": "light-inside-volume-large-local-stats-5",
            "vert_offset": "-2cm",
            "data_generator": null,
            "data_generator_config": null,
            "cropA": [
                1000,
                160,
                1192,
                268,
                1.2
            ],
            "cropB": [
                55,
                604,
                247,
                712,
                0.9
            ],
            "refCrop": [
                30,
                0,
                1710,
                1080,
                1.0
            ],
            "reference": {
                "label": "Reference",
                "color_filename": "light-inside-volume/Reference.Color.output.0-marked.jpg",
                "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\Reference.Color.output.0.exr"
            },
            "estimators": [
                {
                    "name": "Ratio tracking (RT)",
                    "authors": "\\cite{cramer1978application}",
                    "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True.",
                    "mse": "0.200",
                    "mse_filename": "light-inside-volume/Ratio_default_RR_matchLookups=True_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "light-inside-volume/Ratio_default_RR_matchLookups=True_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "46.2",
                    "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
                    "product": "8.96",
                    "product_filename": "light-inside-volume/Ratio_default_RR_matchLookups=True_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "light-inside-volume/Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "light-inside-volume/Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Residual RT",
                    "authors": "\\cite{novak2014residual}",
                    "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.",
                    "mse": "0.131",
                    "mse_filename": "light-inside-volume/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "light-inside-volume/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Variance-mean.jpg",
                    "lookups": "46.2",
                    "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
                    "product": "5.79",
                    "product_filename": "light-inside-volume/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Product.jpg",
                    "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.exr",
                    "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.jpg",
                    "color_filename_A": "light-inside-volume/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "light-inside-volume/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "P-series CMF",
                    "authors": "\\cite{georgiev2019integral}",
                    "keyword": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.",
                    "mse": "0.170",
                    "mse_filename": "light-inside-volume/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "light-inside-volume/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "45.2",
                    "lookups_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Lookups-mean.jpg",
                    "product": "7.35",
                    "product_filename": "light-inside-volume/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "light-inside-volume/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "light-inside-volume/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Unbiased ray march.",
                    "authors": "(ours)",
                    "keyword": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.",
                    "mse": "0.0518",
                    "mse_filename": "light-inside-volume/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "light-inside-volume/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "46.5",
                    "lookups_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Lookups-mean.jpg",
                    "product": "2.27",
                    "product_filename": "light-inside-volume/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "light-inside-volume/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "light-inside-volume/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Biased ray march.",
                    "authors": "(ours)",
                    "keyword": "ExpMean_default_RR_useLocalStats=True.",
                    "mse": "0.0465",
                    "mse_filename": "light-inside-volume/ExpMean_default_RR_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "light-inside-volume/ExpMean_default_RR_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "46.2",
                    "lookups_filename": "ExpMean_default_RR_useLocalStats=True.Lookups-mean.jpg",
                    "product": "2.02",
                    "product_filename": "light-inside-volume/ExpMean_default_RR_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\ExpMean_default_RR_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "ExpMean_default_RR_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "light-inside-volume/ExpMean_default_RR_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "light-inside-volume/ExpMean_default_RR_useLocalStats=True.Color.output.0-cropB.jpg"
                }
            ]
        },
        {
            "name": "Cloud",
            "folder": "equiangular",
            "job_folder": "equiangular-local-stats-5",
            "vert_offset": "-2cm",
            "data_generator": null,
            "cropA": [
                1158,
                497,
                1350,
                605,
                1.3
            ],
            "cropB": [
                391,
                810,
                583,
                918,
                1.2
            ],
            "refCrop": [
                120,
                0,
                1800,
                1080,
                1.0
            ],
            "data_generator_config": null,
            "reference": {
                "label": "Reference",
                "color_filename": "equiangular/Reference.Color.output.0-marked.jpg",
                "exr_fullpath": "../Runs\\equiangular-local-stats-5\\Reference.Color.output.0.exr"
            },
            "estimators": [
                {
                    "name": "Ratio tracking (RT)",
                    "authors": "\\cite{cramer1978application}",
                    "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True.",
                    "mse": "72.5",
                    "mse_filename": "equiangular/Ratio_default_RR_matchLookups=True_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "equiangular/Ratio_default_RR_matchLookups=True_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "22.4",
                    "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
                    "product": "3.06e+3",
                    "product_filename": "equiangular/Ratio_default_RR_matchLookups=True_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\equiangular-local-stats-5\\Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "equiangular/Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "equiangular/Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Residual RT",
                    "authors": "\\cite{novak2014residual}",
                    "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.",
                    "mse": "43.0",
                    "mse_filename": "equiangular/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "equiangular/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Variance-mean.jpg",
                    "lookups": "22.4",
                    "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
                    "product": "1.79e+3",
                    "product_filename": "equiangular/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Product.jpg",
                    "exr_fullpath": "../Runs\\equiangular-local-stats-5\\Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.exr",
                    "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.jpg",
                    "color_filename_A": "equiangular/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "equiangular/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "P-series CMF",
                    "authors": "\\cite{georgiev2019integral}",
                    "keyword": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.",
                    "mse": "38.5",
                    "mse_filename": "equiangular/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "equiangular/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "22.4",
                    "lookups_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Lookups-mean.jpg",
                    "product": "1.61e+3",
                    "product_filename": "equiangular/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\equiangular-local-stats-5\\PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "equiangular/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "equiangular/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Unbiased ray march.",
                    "authors": "(ours)",
                    "keyword": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.",
                    "mse": "24.7",
                    "mse_filename": "equiangular/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "equiangular/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "22.5",
                    "lookups_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Lookups-mean.jpg",
                    "product": "1.01e+3",
                    "product_filename": "equiangular/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\equiangular-local-stats-5\\PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "equiangular/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "equiangular/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Biased ray march.",
                    "authors": "(ours)",
                    "keyword": "ExpMean_default_RR_useLocalStats=True.",
                    "mse": "15.5",
                    "mse_filename": "equiangular/ExpMean_default_RR_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "equiangular/ExpMean_default_RR_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "22.4",
                    "lookups_filename": "ExpMean_default_RR_useLocalStats=True.Lookups-mean.jpg",
                    "product": "645",
                    "product_filename": "equiangular/ExpMean_default_RR_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\equiangular-local-stats-5\\ExpMean_default_RR_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "ExpMean_default_RR_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "equiangular/ExpMean_default_RR_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "equiangular/ExpMean_default_RR_useLocalStats=True.Color.output.0-cropB.jpg"
                }
            ]
        },
        {
            "name": "Glass with Smoke",
            "folder": "smoke-in-glass",
            "job_folder": "smoke-in-glass-results-local-stats-4",
            "vert_offset": "-2cm",
            "data_generator": null,
            "cropA": [
                1130,
                415,
                1322,
                523,
                1.2
            ],
            "cropB": [
                896,
                880,
                1088,
                988,
                1.2
            ],
            "refCrop": [
                120,
                0,
                1800,
                1080,
                1.0
            ],
            "data_generator_config": null,
            "reference": {
                "label": "Reference",
                "color_filename": "smoke-in-glass/All-transport.Color.output.0-marked.jpg",
                "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\Reference-deterministic-transport.Color.output.0.exr"
            },
            "estimators": [
                {
                    "name": "Ratio tracking (RT)",
                    "authors": "\\cite{cramer1978application}",
                    "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True.",
                    "mse": "1.24e-3",
                    "mse_filename": "smoke-in-glass/Ratio_default_RR_matchLookups=True_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "smoke-in-glass/Ratio_default_RR_matchLookups=True_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "3.35",
                    "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
                    "product": "0.0167",
                    "product_filename": "smoke-in-glass/Ratio_default_RR_matchLookups=True_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "smoke-in-glass/Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "smoke-in-glass/Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Residual RT",
                    "authors": "\\cite{novak2014residual}",
                    "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.",
                    "mse": "1.12e-3",
                    "mse_filename": "smoke-in-glass/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "smoke-in-glass/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Variance-mean.jpg",
                    "lookups": "3.35",
                    "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
                    "product": "0.0152",
                    "product_filename": "smoke-in-glass/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Product.jpg",
                    "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.exr",
                    "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.jpg",
                    "color_filename_A": "smoke-in-glass/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "smoke-in-glass/Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "P-series CMF",
                    "authors": "\\cite{georgiev2019integral}",
                    "keyword": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.",
                    "mse": "1.43e-3",
                    "mse_filename": "smoke-in-glass/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "smoke-in-glass/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "3.28",
                    "lookups_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Lookups-mean.jpg",
                    "product": "0.0183",
                    "product_filename": "smoke-in-glass/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "smoke-in-glass/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "smoke-in-glass/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Unbiased ray march.",
                    "authors": "(ours)",
                    "keyword": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.",
                    "mse": "1.02e-4",
                    "mse_filename": "smoke-in-glass/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "smoke-in-glass/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "3.37",
                    "lookups_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Lookups-mean.jpg",
                    "product": "1.14e-3",
                    "product_filename": "smoke-in-glass/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "smoke-in-glass/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "smoke-in-glass/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Biased ray march.",
                    "authors": "(ours)",
                    "keyword": "ExpMean_default_RR_useLocalStats=True.",
                    "mse": "4.15e-5",
                    "mse_filename": "smoke-in-glass/ExpMean_default_RR_useLocalStats=True.MSE-mean.jpg",
                    "variance": null,
                    "variance_filename": "smoke-in-glass/ExpMean_default_RR_useLocalStats=True.Variance-mean.jpg",
                    "lookups": "3.35",
                    "lookups_filename": "ExpMean_default_RR_useLocalStats=True.Lookups-mean.jpg",
                    "product": "5.22e-4",
                    "product_filename": "smoke-in-glass/ExpMean_default_RR_useLocalStats=True.Product.jpg",
                    "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\ExpMean_default_RR_useLocalStats=True.Color.output.0.exr",
                    "color_filename": "ExpMean_default_RR_useLocalStats=True.Color.output.0.jpg",
                    "color_filename_A": "smoke-in-glass/ExpMean_default_RR_useLocalStats=True.Color.output.0-cropA.jpg",
                    "color_filename_B": "smoke-in-glass/ExpMean_default_RR_useLocalStats=True.Color.output.0-cropB.jpg"
                }
            ]
        }
    ]
}

==> figures/big_figure/light-inside-volume/figure_data.json <==
{
    "reference": {
        "label": "Reference",
        "color_filename": "Reference.Color.output.0.jpg",
        "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\Reference.Color.output.0.exr"
    },
    "estimators": [
        {
            "name": "Ratio tracking (RT)",
            "authors": "\\cite{cramer1978application}",
            "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True.",
            "mse": "0.200",
            "mse_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Variance-mean.jpg",
            "lookups": "46.2",
            "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
            "product": "8.96",
            "product_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.exr",
            "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Residual RT",
            "authors": "\\cite{novak2014residual}",
            "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.",
            "mse": "0.131",
            "mse_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Variance-mean.jpg",
            "lookups": "46.2",
            "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
            "product": "5.79",
            "product_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Product.jpg",
            "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.exr",
            "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.jpg"
        },
        {
            "name": "P-series CMF",
            "authors": "\\cite{georgiev2019integral}",
            "keyword": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.",
            "mse": "0.170",
            "mse_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Variance-mean.jpg",
            "lookups": "45.2",
            "lookups_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Lookups-mean.jpg",
            "product": "7.35",
            "product_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.exr",
            "color_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Unbiased ray march.",
            "authors": "(ours)",
            "keyword": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.",
            "mse": "0.0518",
            "mse_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Variance-mean.jpg",
            "lookups": "46.5",
            "lookups_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Lookups-mean.jpg",
            "product": "2.27",
            "product_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.exr",
            "color_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Biased ray march.",
            "authors": "(ours)",
            "keyword": "ExpMean_default_RR_useLocalStats=True.",
            "mse": "0.0465",
            "mse_filename": "ExpMean_default_RR_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "ExpMean_default_RR_useLocalStats=True.Variance-mean.jpg",
            "lookups": "46.2",
            "lookups_filename": "ExpMean_default_RR_useLocalStats=True.Lookups-mean.jpg",
            "product": "2.02",
            "product_filename": "ExpMean_default_RR_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\light-inside-volume-large-local-stats-5\\ExpMean_default_RR_useLocalStats=True.Color.output.0.exr",
            "color_filename": "ExpMean_default_RR_useLocalStats=True.Color.output.0.jpg"
        }
    ]
}

==> figures/big_figure/plume/figure_data.json <==
{
    "reference": {
        "label": "Reference",
        "color_filename": "Reference.Color.output.0.jpg",
        "exr_fullpath": "../Runs\\plume-local-stats-4\\Reference.Color.output.0.exr"
    },
    "estimators": [
        {
            "name": "Ratio tracking (RT)",
            "authors": "\\cite{cramer1978application}",
            "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True.",
            "mse": "0.0277",
            "mse_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Variance-mean.jpg",
            "lookups": "7.39",
            "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
            "product": "0.231",
            "product_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\plume-local-stats-4\\Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.exr",
            "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Residual RT",
            "authors": "\\cite{novak2014residual}",
            "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.",
            "mse": "0.0175",
            "mse_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Variance-mean.jpg",
            "lookups": "7.39",
            "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
            "product": "0.143",
            "product_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Product.jpg",
            "exr_fullpath": "../Runs\\plume-local-stats-4\\Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.exr",
            "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.jpg"
        },
        {
            "name": "P-series CMF",
            "authors": "\\cite{georgiev2019integral}",
            "keyword": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.",
            "mse": "0.0287",
            "mse_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Variance-mean.jpg",
            "lookups": "7.22",
            "lookups_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Lookups-mean.jpg",
            "product": "0.231",
            "product_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\plume-local-stats-4\\PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.exr",
            "color_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Unbiased ray march.",
            "authors": "(ours)",
            "keyword": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.",
            "mse": "3.87e-3",
            "mse_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Variance-mean.jpg",
            "lookups": "7.44",
            "lookups_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Lookups-mean.jpg",
            "product": "0.0301",
            "product_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\plume-local-stats-4\\PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.exr",
            "color_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Biased ray march.",
            "authors": "(ours)",
            "keyword": "ExpMean_default_RR_useLocalStats=True.",
            "mse": "2.14e-3",
            "mse_filename": "ExpMean_default_RR_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "ExpMean_default_RR_useLocalStats=True.Variance-mean.jpg",
            "lookups": "7.39",
            "lookups_filename": "ExpMean_default_RR_useLocalStats=True.Lookups-mean.jpg",
            "product": "0.0163",
            "product_filename": "ExpMean_default_RR_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\plume-local-stats-4\\ExpMean_default_RR_useLocalStats=True.Color.output.0.exr",
            "color_filename": "ExpMean_default_RR_useLocalStats=True.Color.output.0.jpg"
        }
    ]
}

==> figures/big_figure/smoke-in-glass/figure_data.json <==
{
    "reference": {
        "label": "Reference",
        "color_filename": "All-transport.Color.output.0.jpg",
        "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\Reference-deterministic-transport.Color.output.0.exr"
    },
    "estimators": [
        {
            "name": "Ratio tracking (RT)",
            "authors": "\\cite{cramer1978application}",
            "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True.",
            "mse": "1.24e-3",
            "mse_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Variance-mean.jpg",
            "lookups": "3.35",
            "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
            "product": "0.0167",
            "product_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.exr",
            "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Residual RT",
            "authors": "\\cite{novak2014residual}",
            "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.",
            "mse": "1.12e-3",
            "mse_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Variance-mean.jpg",
            "lookups": "3.35",
            "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
            "product": "0.0152",
            "product_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Product.jpg",
            "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.exr",
            "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=True_useResidualTracking=True.Color.output.0.jpg"
        },
        {
            "name": "P-series CMF",
            "authors": "\\cite{georgiev2019integral}",
            "keyword": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.",
            "mse": "1.43e-3",
            "mse_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Variance-mean.jpg",
            "lookups": "3.28",
            "lookups_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Lookups-mean.jpg",
            "product": "0.0183",
            "product_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.exr",
            "color_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Unbiased ray march.",
            "authors": "(ours)",
            "keyword": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.",
            "mse": "1.02e-4",
            "mse_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Variance-mean.jpg",
            "lookups": "3.37",
            "lookups_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Lookups-mean.jpg",
            "product": "1.14e-3",
            "product_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.exr",
            "color_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=True.Color.output.0.jpg"
        },
        {
            "name": "Biased ray march.",
            "authors": "(ours)",
            "keyword": "ExpMean_default_RR_useLocalStats=True.",
            "mse": "4.15e-5",
            "mse_filename": "ExpMean_default_RR_useLocalStats=True.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "ExpMean_default_RR_useLocalStats=True.Variance-mean.jpg",
            "lookups": "3.35",
            "lookups_filename": "ExpMean_default_RR_useLocalStats=True.Lookups-mean.jpg",
            "product": "5.22e-4",
            "product_filename": "ExpMean_default_RR_useLocalStats=True.Product.jpg",
            "exr_fullpath": "../Runs\\smoke-in-glass-results-local-stats-4\\ExpMean_default_RR_useLocalStats=True.Color.output.0.exr",
            "color_filename": "ExpMean_default_RR_useLocalStats=True.Color.output.0.jpg"
        }
    ]
}

==> figures/glass_figure/figure_data.json <==
{
    "scenes": [
        {
            "name": "Glass",
            "folder": "glass",
            "job_folder": "glass-with-fluid-global-stats",
            "vert_offset": "-2.7cm",
            "data_generator": null,
            "cropA": [
                438,
                453,
                638,
                653,
                1.0
            ],
            "cropB": [
                500,
                1200,
                700,
                1400,
                1.0
            ],
            "productCrop": [
                0,
                88,
                1080,
                1168,
                1.0
            ],
            "mseCrop": [
                0,
                88,
                1080,
                1168,
                1.0
            ],
            "data_generator_config": null,
            "reference": {
                "label": "Reference",
                "color_filename": "glass/All-transport.Color.output.0-marked.jpg",
                "exr_fullpath": "../Runs\\glass-with-fluid-global-stats\\All-transport.Color.output.0.exr"
            },
            "estimators": [
                {
                    "name": "Ratio tracking",
                    "authors": "\\cite{cramer1978application}",
                    "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=False.",
                    "mse": "1.52e-3",
                    "mse_filename": "glass/Ratio_default_RR_matchLookups=True_useLocalStats=False.MSE-mean-crop.jpg",
                    "variance": null,
                    "variance_filename": "glass/Ratio_default_RR_matchLookups=True_useLocalStats=False.Variance-mean.jpg",
                    "lookups": "9.74",
                    "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
                    "product": "0.0308",
                    "product_filename": "glass/Ratio_default_RR_matchLookups=True_useLocalStats=False.Product-crop.jpg",
                    "exr_fullpath": "../Runs\\glass-with-fluid-global-stats\\Ratio_default_RR_matchLookups=True_useLocalStats=False.Color.output.0.exr",
                    "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=False.Color.output.0.jpg",
                    "color_filename_A": "glass/Ratio_default_RR_matchLookups=True_useLocalStats=False.Color.output.0-cropA.jpg",
                    "color_filename_B": "glass/Ratio_default_RR_matchLookups=True_useLocalStats=False.Color.output.0-cropB.jpg"
                },
                {
                    "name": "PSeries CMF",
                    "authors": "\\cite{georgiev2019integral}",
                    "keyword": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.",
                    "mse": "1.24e-3",
                    "mse_filename": "glass/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.MSE-mean-crop.jpg",
                    "variance": null,
                    "variance_filename": "glass/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Variance-mean.jpg",
                    "lookups": "9.60",
                    "lookups_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Lookups-mean.jpg",
                    "product": "0.0248",
                    "product_filename": "glass/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Product-crop.jpg",
                    "exr_fullpath": "../Runs\\glass-with-fluid-global-stats\\PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Color.output.0.exr",
                    "color_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Color.output.0.jpg",
                    "color_filename_A": "glass/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Color.output.0-cropA.jpg",
                    "color_filename_B": "glass/PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Unbiased ray marching",
                    "authors": "(ours)",
                    "keyword": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.",
                    "mse": "9.49e-5",
                    "mse_filename": "glass/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.MSE-mean-crop.jpg",
                    "variance": null,
                    "variance_filename": "glass/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Variance-mean.jpg",
                    "lookups": "9.70",
                    "lookups_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Lookups-mean.jpg",
                    "product": "1.96e-3",
                    "product_filename": "glass/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Product-crop.jpg",
                    "exr_fullpath": "../Runs\\glass-with-fluid-global-stats\\PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Color.output.0.exr",
                    "color_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Color.output.0.jpg",
                    "color_filename_A": "glass/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Color.output.0-cropA.jpg",
                    "color_filename_B": "glass/PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Color.output.0-cropB.jpg"
                },
                {
                    "name": "Biased ray marching",
                    "authors": "(ours)",
                    "keyword": "ExpMean_default_RR_useLocalStats=False.",
                    "mse": "4.87e-5",
                    "mse_filename": "glass/ExpMean_default_RR_useLocalStats=False.MSE-mean-crop.jpg",
                    "variance": null,
                    "variance_filename": "glass/ExpMean_default_RR_useLocalStats=False.Variance-mean.jpg",
                    "lookups": "9.74",
                    "lookups_filename": "ExpMean_default_RR_useLocalStats=False.Lookups-mean.jpg",
                    "product": "1.00e-3",
                    "product_filename": "glass/ExpMean_default_RR_useLocalStats=False.Product-crop.jpg",
                    "exr_fullpath": "../Runs\\glass-with-fluid-global-stats\\ExpMean_default_RR_useLocalStats=False.Color.output.0.exr",
                    "color_filename": "ExpMean_default_RR_useLocalStats=False.Color.output.0.jpg",
                    "color_filename_A": "glass/ExpMean_default_RR_useLocalStats=False.Color.output.0-cropA.jpg",
                    "color_filename_B": "glass/ExpMean_default_RR_useLocalStats=False.Color.output.0-cropB.jpg"
                }
            ]
        }
    ]
}

==> figures/glass_figure/glass/figure_data.json <==
{
    "reference": {
        "label": "Reference",
        "color_filename": "All-transport.Color.output.0.jpg",
        "exr_fullpath": "../Runs\\glass-with-fluid-global-stats\\All-transport.Color.output.0.exr"
    },
    "estimators": [
        {
            "name": "Ratio tracking",
            "authors": "\\cite{cramer1978application}",
            "keyword": "Ratio_default_RR_matchLookups=True_useLocalStats=False.",
            "mse": "1.52e-3",
            "mse_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=False.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=False.Variance-mean.jpg",
            "lookups": "9.74",
            "lookups_filename": "Ratio_default_RR_matchLookups-mean.jpg",
            "product": "0.0308",
            "product_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=False.Product.jpg",
            "exr_fullpath": "../Runs\\glass-with-fluid-global-stats\\Ratio_default_RR_matchLookups=True_useLocalStats=False.Color.output.0.exr",
            "color_filename": "Ratio_default_RR_matchLookups=True_useLocalStats=False.Color.output.0.jpg"
        },
        {
            "name": "PSeries CMF",
            "authors": "\\cite{georgiev2019integral}",
            "keyword": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.",
            "mse": "1.24e-3",
            "mse_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Variance-mean.jpg",
            "lookups": "9.60",
            "lookups_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Lookups-mean.jpg",
            "product": "0.0248",
            "product_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Product.jpg",
            "exr_fullpath": "../Runs\\glass-with-fluid-global-stats\\PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Color.output.0.exr",
            "color_filename": "PSeriesSingle_CMFOriginal_threshold=0_99_useLocalStats=False.Color.output.0.jpg"
        },
        {
            "name": "Unbiased ray marching",
            "authors": "(ours)",
            "keyword": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.",
            "mse": "9.49e-5",
            "mse_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Variance-mean.jpg",
            "lookups": "9.70",
            "lookups_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Lookups-mean.jpg",
            "product": "1.96e-3",
            "product_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Product.jpg",
            "exr_fullpath": "../Runs\\glass-with-fluid-global-stats\\PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Color.output.0.exr",
            "color_filename": "PSeriesElemMeans_ExpMean_expMeanProb=0_9_c=2_0_useLocalStats=False.Color.output.0.jpg"
        },
        {
            "name": "Biased ray marching",
            "authors": "(ours)",
            "keyword": "ExpMean_default_RR_useLocalStats=False.",
            "mse": "4.87e-5",
            "mse_filename": "ExpMean_default_RR_useLocalStats=False.MSE-mean.jpg",
            "variance": null,
            "variance_filename": "ExpMean_default_RR_useLocalStats=False.Variance-mean.jpg",
            "lookups": "9.74",
            "lookups_filename": "ExpMean_default_RR_useLocalStats=False.Lookups-mean.jpg",
            "product": "1.00e-3",
            "product_filename": "ExpMean_default_RR_useLocalStats=False.Product.jpg",
            "exr_fullpath": "../Runs\\glass-with-fluid-global-stats\\ExpMean_default_RR_useLocalStats=False.Color.output.0.exr",
            "color_filename": "ExpMean_default_RR_useLocalStats=False.Color.output.0.jpg"
        }
    ]
}

==> figures/plots/code/density-400.csv <==
1.674383, 1.674383, 1.674383, 1.674383, 1.666485, 1.666485, 1.666485, 1.666485, 1.666485, 1.666485, 1.658587, 1.658587, 1.666485, 1.666485, 1.658587, 1.658587, 1.650689, 1.650689, 1.642791, 1.642791, 1.642791, 1.642791, 1.642791, 1.642791, 1.642791, 1.634893, 1.634893, 1.626995, 1.626995, 1.626995, 1.626995, 1.626995, 1.626995, 1.626995, 1.619097, 1.619097, 1.626995, 1.626995, 1.626995, 1.626995, 1.619097, 1.619097, 1.626995, 1.626995, 1.626995, 1.626995, 1.626995, 1.626995, 1.626995, 1.626995, 1.619097, 1.619097, 1.611199, 1.611199, 1.611199, 1.611199, 1.603301, 1.603301, 1.595403, 1.595403, 1.603301, 1.603301, 1.595403, 1.595403, 1.587505, 1.587505, 1.587505, 1.587505, 1.579607, 1.579607, 1.579607, 1.571709, 1.579607, 1.571709, 1.571709, 1.571709, 1.571709, 1.571709, 1.571709, 1.571709, 1.571709, 1.571709, 1.563811, 1.563811, 1.555913, 1.555913, 1.555913, 1.555913, 1.548015, 1.548015, 1.548015, 1.548015, 1.540117, 1.540117, 1.540117, 1.540117, 1.540117, 1.540117, 1.532219, 1.532219, 1.516423, 1.508525, 1.508525, 1.508525, 1.500627, 1.500627, 1.492729, 1.492729, 1.484831, 1.484831, 1.484831, 1.484831, 1.476933, 1.476933, 1.469035, 1.469035, 1.461136, 1.453238, 1.453238, 1.445340, 1.445340, 1.445340, 1.445340, 1.445340, 1.437442, 1.437442, 1.429544, 1.429544, 1.421646, 1.421646, 1.413748, 1.413748, 1.405850, 1.405850, 1.397952, 1.397952, 1.390054, 1.390054, 1.390054, 1.382156, 1.390054, 1.382156, 1.382156, 1.390054, 1.382156, 1.390054, 1.397952, 1.397952, 1.397952, 1.397952, 1.397952, 1.397952, 1.397952, 1.397952, 1.397952, 1.397952, 1.397952, 1.397952, 1.397952, 1.390054, 1.390054, 1.382156, 1.382156, 1.382156, 1.366360, 1.366360, 1.358462, 1.358462, 1.350564, 1.350564, 1.350564, 1.350564, 1.350564, 1.350564, 1.342666, 1.342666, 1.342666, 1.342666, 1.334768, 1.334768, 1.326870, 1.326870, 1.326870, 1.326870, 1.326870, 1.318972, 1.326870, 1.318972, 1.318972, 1.318972, 1.311074, 1.311074, 1.303176, 1.303176, 1.303176, 1.303176, 1.295278, 1.295278, 1.287380, 1.287380, 1.279482, 1.279482, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.263686, 1.271584, 1.271584, 1.279482, 1.279482, 1.287380, 1.287380, 1.287380, 1.287380, 1.287380, 1.287380, 1.279482, 1.279482, 1.287380, 1.287380, 1.287380, 1.287380, 1.287380, 1.287380, 1.287380, 1.287380, 1.279482, 1.279482, 1.279482, 1.279482, 1.271584, 1.271584, 1.271584, 1.271584, 1.263686, 1.255788, 1.263686, 1.263686, 1.255788, 1.263686, 1.263686, 1.263686, 1.263686, 1.255788, 1.263686, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.255788, 1.263686, 1.263686, 1.271584, 1.271584, 1.271584, 1.263686, 1.263686, 1.263686, 1.263686, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.271584, 1.263686, 1.255788, 1.263686, 1.255788, 1.247890, 1.247890, 1.239992, 1.239992, 1.239992, 1.239992, 1.232093, 1.232093, 1.232093, 1.232093, 1.232093, 1.232093, 1.239992, 1.239992, 1.239992, 1.239992, 1.247890, 1.247890, 1.239992, 1.239992, 1.247890, 1.247890, 1.247890, 1.247890, 1.239992, 1.239992, 1.232093, 1.232093, 1.232093, 1.232093, 1.224195, 1.224195, 1.224195, 1.224195, 1.216297, 1.216297, 1.216297, 1.216297, 1.216297, 1.216297, 1.216297, 1.216297, 1.216297, 1.216297, 1.216297, 1.216297, 1.216297, 1.216297, 1.208399, 1.208399, 1.200501, 1.192603, 1.200501, 1.192603, 1.192603, 1.192603, 1.184705, 1.184705, 1.176807, 1.176807, 1.176807, 1.176807, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.161011, 1.161011, 1.161011, 1.161011, 1.168909, 1.168909, 1.176807, 1.176807, 1.168909, 1.168909, 1.168909, 1.168909, 1.176807, 1.176807, 1.176807, 1.176807, 1.176807, 1.176807, 1.184705, 1.184705, 1.184705, 1.184705, 1.184705, 1.184705, 1.184705, 1.184705, 1.184705, 1.184705, 1.176807, 1.176807, 1.168909, 1.168909, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.161011, 1.161011, 1.153113, 1.153113, 1.153113, 1.153113, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.176807, 1.176807, 1.176807, 1.176807, 1.176807, 1.176807, 1.184705, 1.184705, 1.184705, 1.184705, 1.184705, 1.184705, 1.176807, 1.176807, 1.176807, 1.176807, 1.184705, 1.184705, 1.184705, 1.184705, 1.192603, 1.192603, 1.184705, 1.184705, 1.176807, 1.176807, 1.176807, 1.176807, 1.176807, 1.176807, 1.184705, 1.184705, 1.176807, 1.176807, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.168909, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.161011, 1.153113, 1.153113, 1.145215, 1.145215, 1.145215, 1.145215, 1.145215, 1.137317, 1.137317, 1.129419, 1.129419, 1.129419, 1.113623, 1.113623, 1.113623, 1.113623, 1.113623, 1.113623, 1.113623, 1.113623, 1.113623, 1.113623, 1.113623, 1.113623, 1.121521, 1.121521, 1.129419, 1.129419, 1.129419, 1.129419, 1.121521, 1.129419, 1.121521, 1.121521, 1.129419, 1.121521, 1.121521, 1.121521, 1.121521, 1.121521, 1.129419, 1.129419, 1.129419, 1.137317, 1.129419, 1.137317, 1.137317, 1.137317, 1.137317, 1.137317, 1.137317, 1.137317, 1.137317, 1.137317, 1.137317, 1.137317, 1.145215, 1.145215, 1.145215, 1.145215, 1.145215, 1.145215, 1.137317, 1.129419, 1.137317, 1.129419, 1.129419, 1.129419, 1.129419, 1.137317, 1.121521, 1.129419, 1.129419, 1.121521, 1.129419, 1.121521, 1.129419, 1.129419, 1.121521, 1.121521, 1.113623, 1.113623, 1.105725, 1.105725, 1.097827, 1.097827, 1.097827, 1.097827, 1.097827, 1.097827, 1.089929, 1.089929, 1.089929, 1.089929, 1.089929, 1.089929, 1.082031, 1.082031, 1.074133, 1.074133, 1.082031, 1.082031, 1.082031, 1.082031, 1.074133, 1.066235, 1.066235, 1.066235, 1.058337, 1.058337, 1.066235, 1.066235, 1.058337, 1.074133, 1.066235, 1.074133, 1.082031, 1.082031, 1.082031, 1.082031, 1.082031, 1.082031, 1.074133, 1.066235, 1.066235, 1.058337, 1.050439, 1.050439, 1.034643, 1.034643, 1.026745, 1.026745, 1.018847, 1.018847, 1.010949, 1.003050, 1.003050, 0.995152, 0.979356, 0.979356, 0.963560, 0.963560, 0.947764, 0.939866, 0.947764, 0.939866, 0.931968, 0.931968, 0.931968, 0.931968, 0.924070, 0.924070, 0.924070, 0.924070, 0.931968, 0.931968, 0.931968, 0.931968, 0.924070, 0.924070, 0.916172, 0.916172, 0.908274, 0.908274, 0.900376, 0.900376, 0.900376, 0.900376, 0.884580, 0.876682, 0.876682, 0.868784, 0.868784, 0.868784, 0.860886, 0.860886, 0.852988, 0.852988, 0.852988, 0.852988, 0.852988, 0.852988, 0.860886, 0.860886, 0.852988, 0.852988, 0.852988, 0.852988, 0.852988, 0.852988, 0.845090, 0.845090, 0.845090, 0.845090, 0.837192, 0.837192, 0.829294, 0.829294, 0.821396, 0.821396, 0.821396, 0.821396, 0.821396, 0.821396, 0.821396, 0.821396, 0.821396, 0.821396, 0.821396, 0.813498, 0.797702, 0.797702, 0.797702, 0.797702, 0.797702, 0.797702, 0.789804, 0.789804, 0.781905, 0.781905, 0.789804, 0.789804, 0.797702, 0.797702, 0.789804, 0.789804, 0.781905, 0.781905, 0.781905, 0.781905, 0.781905, 0.781905, 0.766109, 0.758211, 0.758211, 0.758211, 0.750313, 0.750313, 0.758211, 0.758211, 0.750313, 0.750313, 0.742415, 0.734517, 0.734517, 0.734517, 0.734517, 0.734517, 0.734517, 0.734517, 0.734517, 0.734517, 0.734517, 0.734517, 0.742415, 0.742415, 0.742415, 0.742415, 0.742415, 0.742415, 0.734517, 0.734517, 0.734517, 0.734517, 0.742415, 0.742415, 0.742415, 0.742415, 0.750313, 0.758211, 0.750313, 0.750313, 0.758211, 0.750313, 0.750313, 0.750313, 0.750313, 0.750313, 0.750313, 0.750313, 0.750313, 0.750313, 0.750313, 0.750313, 0.750313, 0.750313, 0.742415, 0.742415, 0.742415, 0.742415, 0.750313, 0.750313, 0.750313, 0.750313, 0.734517, 0.734517, 0.702925, 0.695027, 0.695027, 0.687129, 0.671333, 0.671333, 0.671333, 0.671333, 0.679231, 0.679231, 0.687129, 0.687129, 0.679231, 0.679231, 0.655537, 0.655537, 0.647639, 0.647639, 0.639741, 0.623945, 0.623945, 0.623945, 0.623945, 0.623945, 0.616047, 0.616047, 0.600251, 0.600251, 0.600251, 0.600251, 0.592353, 0.592353, 0.584455, 0.584455, 0.592353, 0.592353, 0.600251, 0.600251, 0.600251, 0.600251, 0.584455, 0.576557, 0.568659, 0.560760, 0.529168, 0.529168, 0.521270, 0.513372, 0.505474, 0.505474, 0.505474, 0.505474, 0.497576, 0.489678, 0.458086, 0.450188, 0.442290, 0.426494, 0.387004, 0.379106, 0.371208, 0.355412, 0.315921, 0.315921, 0.268533, 0.252737, 0.197451, 0.189553, 0.150063, 0.142165, 0.086878, 0.071082, 0.023694, 0.007898, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 


==> figures/plots/code/density-732.csv <==
0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.018133, 0.027199, 0.054399, 0.117863, 0.444255, 0.516786, 0.598384, 0.580251, 0.389856, 0.326391, 0.108797, 0.063465, 0.045332, 0.063465, 0.199461, 0.271993, 0.616517, 0.661849, 0.625583, 0.616517, 0.589317, 0.589317, 0.625583, 0.589317, 0.362657, 0.317325, 0.308258, 0.326391, 0.489587, 0.525852, 0.589317, 0.598384, 0.607450, 0.553052, 0.190395, 0.117863, 0.018133, 0.072531, 0.543985, 0.625583, 0.679982, 0.679982, 0.607450, 0.607450, 0.643716, 0.571185, 0.072531, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.054399, 0.108797, 0.380790, 0.480520, 0.879443, 0.924775, 0.843177, 0.734380, 0.145063, 0.054399, 0.063465, 0.117863, 0.462388, 0.525852, 0.616517, 0.643716, 0.652782, 0.689048, 0.852244, 0.906642, 1.033572, 1.042639, 1.042639, 1.060771, 1.142369, 1.151435, 1.196768, 1.187701, 1.106103, 1.097037, 1.078904, 1.078904, 1.124236, 1.124236, 1.069838, 1.015439, 0.779712, 0.734380, 0.661849, 0.661849, 0.734380, 0.743447, 0.698115, 0.616517, 0.117863, 0.045332, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.036266, 0.036266, 0.009066, 0.009066, 0.000000, 0.000000, 0.000000, 0.063465, 0.462388, 0.534919, 0.652782, 0.661849, 0.534919, 0.453321, 0.072531, 0.000000, 0.000000, 0.072531, 0.489587, 0.607450, 0.942908, 1.015439, 1.142369, 1.169568, 1.187701, 1.205834, 1.251166, 1.278365, 1.405295, 1.423428, 1.414362, 1.414362, 1.369030, 1.359963, 1.260233, 1.223967, 1.133303, 1.133303, 1.242100, 1.251166, 1.187701, 1.196768, 1.314631, 1.350897, 1.468760, 1.505026, 1.622890, 1.631956, 1.559425, 1.568491, 1.641022, 1.650089, 1.659155, 1.641022, 1.495960, 1.468760, 1.459694, 1.495960, 1.650089, 1.677288, 1.740753, 1.749819, 1.849550, 1.867683, 1.867683, 1.858616, 1.795151, 1.777019, 1.704487, 1.686354, 1.622890, 1.595690, 1.577557, 1.577557, 1.659155, 1.686354, 1.786085, 1.804218, 1.813284, 1.822351, 1.767952, 1.740753, 1.704487, 1.677288, 1.659155, 1.659155, 1.622890, 1.622890, 1.595690, 1.595690, 1.559425, 1.559425, 1.613823, 1.641022, 1.668222, 1.659155, 1.659155, 1.622890, 1.505026, 1.459694, 1.296498, 1.242100, 1.024506, 0.970107, 0.870376, 0.870376, 0.951974, 0.979174, 0.988240, 1.024506, 1.205834, 1.251166, 1.423428, 1.432495, 1.341830, 1.323698, 1.278365, 1.269299, 1.296498, 1.314631, 1.423428, 1.459694, 1.577557, 1.595690, 1.568491, 1.568491, 1.586624, 1.586624, 1.604757, 1.604757, 1.595690, 1.622890, 1.713554, 1.740753, 1.876749, 1.885816, 1.840484, 1.813284, 1.668222, 1.641022, 1.641022, 1.659155, 1.722620, 1.740753, 1.740753, 1.758886, 1.777019, 1.813284, 1.958347, 1.958347, 1.804218, 1.767952, 1.713554, 1.695421, 1.604757, 1.586624, 1.559425, 1.559425, 1.595690, 1.631956, 1.840484, 1.867683, 1.822351, 1.804218, 1.668222, 1.622890, 1.450627, 1.414362, 1.432495, 1.441561, 1.486893, 1.505026, 1.604757, 1.650089, 1.767952, 1.804218, 1.849550, 1.840484, 1.731687, 1.677288, 1.450627, 1.414362, 1.369030, 1.378096, 1.369030, 1.369030, 1.423428, 1.441561, 1.468760, 1.459694, 1.323698, 1.269299, 1.178635, 1.187701, 1.314631, 1.369030, 1.505026, 1.514092, 1.477827, 1.468760, 1.486893, 1.495960, 1.559425, 1.559425, 1.514092, 1.486893, 1.332764, 1.278365, 1.060771, 0.988240, 0.761579, 0.716247, 0.788779, 0.761579, 0.553052, 0.471454, 0.154129, 0.172262, 0.625583, 0.734380, 0.951974, 1.006373, 1.160502, 1.187701, 1.160502, 1.160502, 1.214901, 1.223967, 1.169568, 1.169568, 1.196768, 1.187701, 1.160502, 1.178635, 1.323698, 1.350897, 1.359963, 1.350897, 1.251166, 1.233033, 1.214901, 1.205834, 1.169568, 1.142369, 1.015439, 0.988240, 0.915709, 0.915709, 0.834111, 0.852244, 0.988240, 0.924775, 0.435188, 0.317325, 0.036266, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.054399, 0.380790, 0.471454, 0.788779, 0.888509, 1.160502, 1.233033, 1.323698, 1.332764, 1.251166, 1.205834, 1.133303, 1.124236, 1.097037, 1.106103, 1.160502, 1.160502, 1.133303, 1.124236, 1.124236, 1.124236, 1.142369, 1.151435, 1.160502, 1.160502, 1.078904, 1.015439, 0.761579, 0.707181, 0.625583, 0.643716, 0.761579, 0.761579, 0.670915, 0.661849, 0.788779, 0.834111, 0.970107, 0.997306, 1.024506, 1.015439, 0.979174, 0.988240, 1.078904, 1.133303, 1.278365, 1.305565, 1.323698, 1.341830, 1.359963, 1.396229, 1.595690, 1.631956, 1.686354, 1.686354, 1.668222, 1.641022, 1.523159, 1.523159, 1.641022, 1.677288, 1.758886, 1.767952, 1.713554, 1.686354, 1.577557, 1.541292, 1.495960, 1.486893, 1.523159, 1.505026, 1.405295, 1.405295, 1.423428, 1.441561, 1.468760, 1.459694, 1.341830, 1.287432, 1.069838, 1.042639, 1.015439, 1.006373, 0.942908, 0.915709, 0.825044, 0.806912, 0.725314, 0.761579, 0.988240, 1.015439, 0.997306, 1.006373, 1.142369, 1.160502, 1.151435, 1.142369, 1.115170, 1.106103, 1.024506, 0.970107, 0.725314, 0.679982, 0.689048, 0.661849, 0.580251, 0.589317, 0.797845, 0.852244, 0.979174, 1.024506, 1.142369, 1.169568, 1.178635, 1.178635, 1.169568, 1.169568, 1.142369, 1.115170, 0.970107, 0.924775, 0.725314, 0.698115, 0.689048, 0.707181, 0.815978, 0.834111, 0.815978, 0.815978, 0.870376, 0.897576, 0.988240, 0.979174, 0.870376, 0.797845, 0.498653, 0.407989, 0.090664, 0.027199, 0.000000, 0.045332, 0.317325, 0.317325, 0.045332, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.072531, 0.571185, 0.652782, 0.716247, 0.698115, 0.525852, 0.543985, 0.888509, 0.906642, 0.698115, 0.598384, 0.117863, 0.045332, 0.036266, 0.027199, 0.018133, 0.090664, 0.534919, 0.571185, 0.398923, 0.335458, 0.054399, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.000000, 0.045332, 0.308258, 0.308258, 0.045332, 0.000000, 0.000000, 0.000000, 0.036266, 0.099731, 0.426122, 0.480520, 0.480520, 0.444255, 0.163196, 0.163196, 0.417055, 0.453321, 0.498653, 0.525852, 0.689048, 0.725314, 0.770646, 0.770646, 0.779712, 0.797845, 0.861310, 0.879443, 0.933841, 0.897576, 0.689048, 0.689048, 0.852244, 0.906642, 1.097037, 1.124236, 1.115170, 1.097037, 1.033572, 1.042639, 1.160502, 1.214901, 1.350897, 1.387163, 1.514092, 1.559425, 1.641022, 1.659155, 1.686354, 1.704487, 1.786085, 1.777019, 1.613823, 1.595690, 1.604757, 1.613823, 1.695421, 1.722620, 1.804218, 1.840484, 1.949281, 1.958347, 1.922081, 1.885816, 1.758886, 1.713554, 1.613823, 1.604757, 1.677288, 1.722620, 1.795151, 1.804218, 1.749819, 1.731687, 1.677288, 1.668222, 1.704487, 1.731687, 1.767952, 1.786085, 1.822351, 1.804218, 1.668222, 1.631956, 1.532225, 1.514092, 1.505026, 1.514092, 1.577557, 1.595690, 1.577557, 1.550358, 1.432495, 1.387163, 1.287432, 1.269299, 1.251166, 1.260233, 1.323698, 1.350897, 1.369030, 1.369030, 1.341830, 1.305565, 1.151435, 1.106103, 0.942908, 0.933841, 1.015439, 1.024506, 1.051705, 1.087971, 1.260233, 1.287432, 1.287432, 1.287432, 1.233033, 1.242100, 1.287432, 1.287432, 1.233033, 1.151435, 0.743447, 0.598384, 0.126930, 0.045332, 0.036266, 0.027199, 0.000000, 0.000000, 0.000000, 0.063465, 0.534919, 0.634650, 0.788779, 0.825044, 0.843177, 0.861310, 0.879443, 0.906642, 0.988240, 1.024506, 1.178635, 1.214901, 1.269299, 1.269299, 1.223967, 1.214901, 1.269299, 1.278365, 1.278365, 1.278365, 1.332764, 1.359963, 1.495960, 1.523159, 1.532225, 1.550358, 1.622890, 1.631956, 1.622890, 1.622890, 1.604757, 1.613823, 1.686354, 1.713554, 1.894882, 1.913015, 1.858616, 1.867683, 1.867683, 1.867683, 1.876749, 1.903949, 1.949281, 1.967414, 2.030879, 2.039945, 2.148742, 2.157808, 2.166875, 2.148742, 2.076210, 2.058078, 2.030879, 2.039945, 2.175941, 2.203140, 2.221273, 2.212207, 2.166875, 2.157808, 2.067144, 2.058078, 2.067144, 2.058078, 2.012746, 1.994613, 1.967414, 1.976480, 2.085277, 2.103410, 2.166875, 2.175941, 2.112476, 2.112476, 2.130609, 2.112476, 2.103410, 2.112476, 2.166875, 2.185008, 2.230340, 2.230340, 2.230340, 2.221273, 2.221273, 2.221273, 2.257539, 2.266605, 2.284738, 2.266605, 2.121543, 2.094343, 2.103410, 2.112476, 2.157808, 2.157808, 2.130609, 2.130609, 2.130609, 2.130609, 2.166875, 2.166875, 2.121543, 2.121543, 2.148742, 2.139675, 2.103410, 2.094343, 2.039945, 2.058078, 2.175941, 2.194074, 2.248472, 2.257539, 2.275672, 2.275672, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 2.311938, 


==> figures/plots/code/density_dump.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00621033,0.0215454,0.0592651,0.26001,0.136597,0.0995483,0.430908,0.677734,0.800293,0.750488,0.70752,0.752441,0.574219,0.598145,0.449219,0.125977,0.0271759,0.00395584,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0257874,0.113037,0.263428,0.504395,0.592773,0.711914,0.799805,0.671875,0.634766,0.449951,0.87207,0.881836,0.930664,0.966797,0.914551,0.918457,0.882324,0.791504,0.813477,0.854492,0.866699,0.870605,0.867676,0.827148,0.867676,0.862793,0.924805,0.785156,0.73584,1.00098,0.955078,0.54541,0.345459,0.302979,0.477539,0.358154,0.0224762,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00607681,0.0180206,0.0209656,0.0116653,0.02034,0.0461121,0.139771,0.251953,0.311035,0.503906,0.770996,0.819336,0.654785,0.723633,0.843262,0.855469,0.827148,0.515625,0.558594,0.665527,0.550781,0.431396,0.254395,0.0637817,0.0252991,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00272751,0.040741,0.104675,0.142334,0.151245,0.106995,0.0498352,0.0584717,0.223511,0.493164,0.623047,0.686035,0.688965,0.595215,0.552734,0.606934,0.740234,0.729004,0.594727,0.202271,0.00748444,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00292206,0.00964355,0.01651,0.0197601,0.021225,0.0827637,0.27124,0.570801,0.772949,0.681641,0.791992,0.768555,0.271729,0.229614,0.265869,0.209595,0.686035,0.209839,0.281982,0.205566,0.263672,0.169312,0.16626,0.170898,0.176147,0.243164,0.150269,0.188965,0.391113,0.630371,0.401855,0.314209,0.317383,0.530273,0.54248,0.669434,0.246338,0.00650024,0,0,0,0,0,0,0,0,0,0,0.00365257,0.00836945,0.014328,0.0171051,0.0167694,0.0153885,0.0421143,0.00612259,0.00982666,0.272461,0.399414,0.42041,0.352295,0.264893,0.228882,0.176636,0.0369263,0.0035038,0.00756073,0.02211,0.00267601,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00364876,0.0191803,0.0565796,0.0778809,0.143677,0.151855,0.233398,0.396729,0.725098,0.695801,0.856934,0.827148,0.887695,0.899902,0.864258,0.765625,0.696289,0.617676,0.780762,0.700195,0.250488,0.384277,0.711914,0.756348,0.631836,0.383301,0.045105,0,0,0,0,0,0,0,0,0.00216675,0.0140076,0.0455933,0.107605,0.466797,0.592285,0.437256,0.654785,0.618652,0.541016,0.463379,0.485352,0.558105,0.68457,0.586426,0.612305,0.343506,0.598145,0.654785,0.479492,0.633301,0.641602,0.787109,0.210938,0.112305,0.114868,0.192627,0.22937,0.422119,0.532715,0.190552,0.0105896,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00221634,0.0337524,0.0483398,0.245483,0.325928,0.376953,0.257324,0.349854,0.464355,0.64209,0.00279427,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00271988,0.00202942,0,0.00362015,0.00470734,0.00242424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00269127,0.00698853,0.00758362,0.0146179,0.0137329,0.0108719,0.00417328,0.047821,0.0424194,0.00466919,0.00271225,0.00392914,0.00209045,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00300598,0.00463867,0,0,0,0.00356483,0.118286,0.388184,0.749512,0.957031,0.98291,0.895996,0.742188,0.924316,0.918457,0.130371,0.0128937,0.00777817,0.0092926,0.00361633,0.00669479,0.00628281,0.00744247,0.230713,0.184448,0.133667,0.0696411,0.0450439,0.0398865,0.039856,0.0159912,0.00349808,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00518417,0.018158,0.0633545,0.203613,0.502441,0.682617,0.672852,0.669434,0.707031,0.810547,0.269287,0.537598,0.354248,0.796387,0.922363,0.811523,0.73877,0.539551,0.537109,0.574707,0.391113,0.42041,0.354492,0.405029,0.399658,0.395508,0.471924,0.518555,0.587891,0.727539,0.740723,0.75,0.694824,0.813965,0.777344,0.716797,0.37207,0.391357,0.162109,0.265625,0.682617,0.806641,0.782715,0.608398,0.824707,0.500977,0.560059,0.70166,0.716309,0.473877,0.0257721,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00714493,0.0391541,0.115906,0.364258,0.648438,0.681152,0.731445,0.57373,0.471924,0.500488,0.575684,0.633789,0.914062,0.931152,0.943848,0.955566,0.945312,0.950195,0.890137,0.814941,0.813477,0.825195,0.654785,0.679688,0.65918,0.571289,0.36084,0.312256,0.288818,0.349854,0.648926,0.665527,0.645508,0.655273,0.691406,0.816406,0.476074,0.0149689,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0101395,0.0654907,0.0761108,0.0187683,0.175537,0.586914,0.618652,0.624512,0.543457,0.581543,0.614746,0.636719,0.635254,0.671875,0.78125,0.75293,0.606445,0.743652,0.780273,0.850586,0.754395,0.761719,0.858398,0.908203,0.655273,0.233154,0.230713,0.228027,0.322998,0.240601,0.215454,0.180054,0.186646,0.277344,0.540039,0.631348,0.811035,0.84375,0.865234,0.706055,0.320312,0.004879,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00227928,0.0103226,0.029892,0.0505371,0.071228,0.0606995,0.0968628,0.22229,0.22644,0.260742,0.611816,0.65332,0.719727,0.435303,0.276855,0.270508,0.222046,0.211426,0.242676,0.235107,0.200317,0.168701,0.157227,0.158447,0.163574,0.228271,0.285156,0.658203,0.451172,0.166138,0.154419,0.174561,0.377197,0.346924,0.24707,0.969238,0.520508,0.901367,0.76709,0.573242,0.512695,0.729004,0.380371,0.0466919,0.00637817,0.014122,0.0612793,0.111389,0.0714722,0.0883179,0.145996,0.244751,0.315186,0.211426,0.193481,0.805176,0.851074,0.861816,0.783691,0.589844,0.61377,0.615723,0.560547,0.66748,0.253662,0.323242,0.377686,0.37085,0.337402,0.279541,0.200562,0.202515,0.186646,0.163574,0.202759,0.221191,0.229004,0.170898,0.158569,0.202881,0.206299,0.269775,0.464111,0.68457,0.551758,0.384033,0.441895,0.606445,0.321533,0.619141,0.24231,0.219238,0.241943,0.17334,0.178467,0.303711,0.216919,0.192383,0.187378,0.277588,0.72998,0.570801,0.160034,0.0044899,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00269127,0.00656128,0.035614,0.131226,0.419922,0.494141,0.417236,0.711914,0.712891,0.701172,0.867188,0.848633,0.770996,0.704102,0.372803,0.663574,0.472168,0.158813,0.12854,0.368164,0.262939,0.178101,0.17334,0.164795,0.166626,0.122009,0.16272,0.17041,0.164062,0.176514,0.201538,0.290039,0.245483,0.179932,0.189697,0.184082,0.200806,0.179077,0.147095,0.168213,0.14624,0.192383,0.148438,0.143677,0.313721,0.238892,0.356445,0.526367,0.660645,0.749512,0.375488,0.163086,0.158325,0.160522,0.162354,0.179321,0.201538,0.185669,0.24585,0.361328,0.682129,0.250488,0.315918,0.533691,0.364746,0.37915,0.414551,0.570312,0.603516,0.74707,0.73291,0.850098,0.732422,0.662598,0.504883,0.501465,0.351807,0.153076,0.0319519,0.00227165,0,0,0,0,0,0.00297356,0.00292397,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0150223,0.0495605,0.105896,0.235474,0.273193,0.284668,0.306885,0.418457,0.595703,0.440674,0.718262,0.841309,0.15625,0.255127,0.156006,0.148071,0.143921,0.149536,0.141724,0.136841,0.135864,0.139038,0.139526,0.138916,0.141846,0.144775,0.14209,0.153931,0.141357,0.137207,0.138672,0.141968,0.134766,0.143555,0.347412,0.409424,0.550293,0.597656,0.604004,0.768555,0.697266,0.702148,0.661133,0.356689,0.117554,0.0836182,0.0498352,0.0331421,0.0274963,0.0397644,0.116028,0.0805054,0.0415344,0.0196838,0.00800323,0.0036087,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00329208,0.0586853,0.111084,0.22876,0.636719,0.711914,0.717773,0.661133,0.60498,0.522461,0.416992,0.308105,0.242432,0.234009,0.267822,0.232666,0.213623,0.220947,0.207764,0.194702,0.19397,0.190674,0.187012,0.185913,0.19458,0.186646,0.182861,0.515625,0.564453,0.45459,0.609863,0.581055,0.617676,0.619629,0.500488,0.403076,0.104004,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0120926,0.05896,0.140869,0.228271,0.402832,0.468262,0.511719,0.577148,0.724609,0.624023,0.43457,0.37915,0.449219,0.772461,0.692871,0.719727,0.787109,0.726074,0.334961,0.0337524,0.00707245,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00757599,0.00906372,0.026535,0.117798,0.198608,0.126709,0.441895,0.657227,0.088501,0.0140991,0.0157318,0.0411682,0.112793,0.613281,0.70752,0.779297,0.77832,0.614746,0.784668,0.499268,0.151733,0.0265503,0.0106735,0.00677109,0.0119629,0.125732,0.254395,0.214355,0.0965576,0.0238953,0.00497055,0.00558853,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00381851,0.0665283,0.71875,0.729004,0.78418,0.818359,0.736328,0.62207,0.758789,0.737793,0.78125,0.790039,0.580078,0.617188,0.626465,0.746582,0.806152,0.756348,0.46167,0.525879,0.541016,0.472656,0.190063,0.0255737,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0034771,0.0312805,0.0581665,0.0585022,0.144775,0.143921,0.424561,0.668457,0.554688,0.714355,0.59375,0.641113,0.67334,0.491211,0.591309,0.606934,0.466553,0.473145,0.604492,0.611328,0.572266,0.522461,0.417725,0.422363,0.28418,0.0583496,0.0212402,0.00492477,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00209808,0.0368042,0.193481,0.666992,0.568359,0.330078,0.28418,0.682129,0.558594,0.500488,0.486328,0.455811,0.461182,0.464355,0.434814,0.435547,0.438232,0.452881,0.493896,0.527832,0.490234,0.0493469,0.00215721,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00823212,0.119141,0.235962,0.333496,0.521484,0.602051,0.634766,0.581543,0.598633,0.617676,0.620117,0.361328,0.236816,0.435303,0.446533,0.460205,0.486084,0.510742,0.483154,0.349365,0.0813599,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.282959,0.435547,0.452148,0.447266,0.431885,0.455566,0.414062,0.465332,0.420166,0.463623,0.484619,0.388672,0.00669479,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00506592,0.00585938,0.0177917,0.221924,0.297119,0.291016,0.316895,0.329346,0.303223,0.265625,0.280518,0.0481873,0.0106354,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0112762,0.0795898,0.144653,0.0986328,0.0985718,0.0985718,0.0985718,0.098877,0.101196,0.118774,0.132446,0.0348206,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00243187,0.00505066,0.0166168,0.0092926,0.0247498,0.0226288,0.029541,0.0173645,0.00485611,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.153931,0.289307,0.145752,0.0910645,0.0331116,0.00338173,0.00341034,0.0023365,0.00679398,0.00573349,0.00770187,0.00391388,0,0,0,0,0,0.00238609,0.01474,0.0202332,0.00563049,0,0,0,0.00611496,0.0192108,0.0287628,0.0325623,0.0440369,0.0977783,0.165405,0.220459,0.268799,0.271729,0.219238,0.0858765,0.663086,0.82959,0.561523,0.640625,0.536621,0.836914,0.370605,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0132828,0.155762,0.384521,0.100342,0,0,0,0,0.00359154,0.0472107,0.0234375,0.0327148,0.00880432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00230789,0.0146103,0.0204468,0.00939941,0.00597382,0.0481873,0.0671997,0.0805664,0.0458069,0.0256653,0.028244,0.0283966,0.0258636,0.026947,0.0206451,0.00740051,0.00652695,0.0167999,0.143433,0.204834,0.313721,0.289551,0.470459,0.275879,0.109009,0.0150299,0.00205994,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00233841,0.0126953,0.164062,0.207642,0.416748,0.147583,0.21814,0.245483,0.283691,0.337158,0.453857,0.617188,0.608887,0.527344,0.490723,0.47876,0.456787,0.438721,0.422852,0.348633,0.300537,0.358154,0.575195,0.600586,0.446533,0.53418,0.774902,0.789551,0.830078,0.880859,0.937012,0.889648,0.748047,0.263672,0.230103,0.220093,0.237793,0.314697,0.49585,0.472412,0.477295,0.640625,0.69043,0.665039,0.572266,0.466797,0.472168,0.47876,0.557617,0.650879,0.035614,0.0445557,0.00457382,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0792236,0.0447388,0.207886,0.337891,0.580566,0.622559,0.756348,0.718262,0.783203,0.866699,0.913574,0.92041,0.903809,0.835449,0.84668,0.92041,0.91748,0.92627,0.945801,0.967285,0.912109,0.92334,0.877441,0.914062,0.914551,0.907715,0.833008,0.899414,0.931152,0.881348,0.870117,0.907227,0.942871,0.929688,0.897461,0.896484,0.890625,0.802246,0.616211,0.580078,0.463135,0.366699,0.189087,0.0189362,0.0704346,0.223633,0.122864,0.605957,0.850098,0.310059,0.325439,0.537109,0.510742,0.404297,0.378418,0.359863,0.571777,0.45459,0.192017,0.0101929,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00244331,0.0118332,0.0267792,0.0390015,0.0469666,0.111633,0.0897827,0.194092,0.622559,0.766602,0.839355,0.897461,0.914062,0.910645,0.681152,0.816406,0.794922,0.831055,0.797363,0.745117,0.535645,0.52832,0.660645,0.843262,0.806641,0.717773,0.813965,0.681152,0.651367,0.756836,0.525391,0.524902,0.479736,0.509277,0.602539,0.533691,0.711426,0.67041,0.488281,0.242676,0.0938721,0.0587158,0.0498657,0.0344543,0.0111618,0.00357437,0,0,0,0,0,0,0,0,0,0.0561829,0.0446472,0.198364,0.139404,0.141724,0.224854,0.642578,0.813965,1.00098,0.998047,0.973145,0.269287,0.0980225,0.0459595,0.0368958,0.0667725,0.0838623,0.0976562,0.0523987,0.02388,0.00911713,0.0023098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00455475,0.0886841,0.316406,0.392822,0.425781,0.440674,0.436279,0.368652,0.233032,0.0992432,0.0326538,0.00655746,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00231743,0.0176849,0.236206,0.5,0.343506,0.70752,0.359619,0.238159,0.223145,0.380615,0.593262,0.696777,0.786621,0.680176,0.52002,0.693848,0.755371,0.805176,0.884766,0.75,0.716309,0.578125,0.396484,0.150635,0.13916,0.148193,0.201294,0.211304,0.260986,0.212524,0.142822,0.121155,0.127075,0.13855,0.179688,0.227417,0.39624,0.382324,0.458252,0.417969,0.70752,0.351074,0.510742,0.597168,0.592773,0.791504,0.737793,0.424805,0.194702,0.375732,0.773438,0.691895,0.543457,0.300293,0.174316,0.196655,0.352051,0.398682,0.331299,0.261963,0.185669,0.155762,0.125122,0.138062,0.200073,0.19458,0.369873,0.362549,0.532227,0.67041,0.439209,0.555664,0.626953,0.824707,0.852051,0.869141,0.628906,0.628418,0.445068,0.749023,0.873535,0.796875,0.615723,0.368652,0.180176,0.150879,0.146118,0.143311,0.140625,0.140015,0.140381,0.150391,0.14563,0.153931,0.163696,0.163208,0.161133,0.167358,0.172852,0.21936,0.185425,0.264893,0.314941,0.320801,0.553223,0.682129,0.614746,0.488037,0.586914,0.566406,0.743164,0.757324,0.797852,0.739258,0.445801,0.266846,0.271973,0.269775,0.230469,0.317139,0.236694,0.416504,0.375732,0.468506,0.61084,0.526367,0.315186,0.246094,0.083252,0.0159149,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00643539,0.0130997,0.0725098,0.211182,0.580566,0.671387,0.762207,0.788086,0.769043,0.675781,0.497559,0.181641,0.183594,0.193848,0.207642,0.227051,0.187378,0.189453,0.193848,0.216553,0.242188,0.226196,0.20813,0.203857,0.260254,0.311768,0.316162,0.273438,0.199707,0.182251,0.193359,0.218994,0.234863,0.199097,0.234985,0.230713,0.235107,0.227295,0.248413,0.236938,0.250244,0.250977,0.242554,0.263916,0.275635,0.301025,0.279297,0.213989,0.153931,0.12207,0.127441,0.139648,0.136963,0.128174,0.126587,0.175537,0.188232,0.130981,0.18335,0.134766,0.155273,0.151245,0.148926,0.131836,0.128784,0.122986,0.129639,0.135986,0.161621,0.150391,0.147217,0.164795,0.168823,0.174927,0.178833,0.146484,0.164062,0.165649,0.157104,0.16394,0.167236,0.173218,0.169434,0.161621,0.158203,0.170776,0.180664,0.171265,0.184082,0.168823,0.170654,0.174072,0.18811,0.212524,0.237671,0.351318,0.421875,0.428223,0.352539,0.367676,0.34668,0.298584,0.307373,0.325195,0.471436,0.537109,0.599121,0.576172,0.487305,0.460938,0.515137,0.507812,0.470215,0.442627,0.38208,0.412842,0.465332,0.555176,0.418213,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00275421,0.0178223,0.149048,0.476807,0.715332,0.788086,0.772949,0.837891,0.783691,0.687012,0.765137,0.71875,0.742676,0.816895,0.85498,0.932129,0.931152,0.886719,0.910156,0.914062,0.92041,0.813477,0.871582,0.885742,0.893066,0.902344,0.89209,0.839355,0.878906,0.883789,0.845215,0.830078,0.818359,0.84082,0.757324,0.788574,0.875977,0.702637,0.617188,0.697754,0.566406,0.417969,0.505859,0.583984,0.468994,0.56543,0.668945,0.726562,0.678223,0.453125,0.46582,0.335205,0.419678,0.470459,0.438965,0.531738,0.578613,0.556152,0.719727,0.818848,0.927734,0.919922,0.734375,0.787109,0.699219,0.435303,0.297607,0.334717,0.355469,0.340576,0.376709,0.497803,0.302979,0.311035,0.356934,0.310791,0.360107,0.411621,0.564453,0.457031,0.401123,0.333252,0.32959,0.343994,0.368652,0.346191,0.36377,0.355713,0.300781,0.28125,0.298584,0.263672,0.211182,0.228638,0.231079,0.238403,0.161987,0.18335,0.179443,0.243408,0.322998,0.432373,0.446289,0.424805,0.299316,0.314453,0.294678,0.417725,0.304932,0.567871,0.480469,0.0575562,0.00518036,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00233459,0.00466919,0.00872803,0.015152,0.0243683,0.0367737,0.0560303,0.100098,0.191895,0.382812,0.493652,0.73584,0.783203,0.71875,0.671875,0.840332,0.820312,0.803711,0.811523,0.864258,0.856934,0.802246,0.793457,0.853027,0.849121,0.883301,0.771484,0.417236,0.166626,0.0175476,0.00268745,0,0,0,0,0,0,0,0,0,0,0,0.00206375,0.0129852,0.0588379,0.0733643,0.120483,0.215332,0.361572,0.43457,0.708496,0.828613,0.785156,0.73877,0.492432,0.391357,0.561523,0.699707,0.598145,0.508789,0.528809,0.503906,0.422607,0.402832,0.435059,0.471191,0.518555,0.384766,0.470215,0.550781,0.827148,0.88623,0.895508,0.868164,0.837891,0.720215,0.371338,0.276367,0.322021,0.37793,0.327148,0.310791,0.444336,0.379883,0.523438,0.601562,0.504883,0.334229,0.29248,0.282959,0.277588,0.274414,0.272705,0.279053,0.339844,0.368896,0.341553,0.553711,0.611328,0.431885,0.470947,0.608398,0.716309,0.699707,0.690918,0.665039,0.583008,0.669434,0.640625,0.740234,0.446045,0.46167,0.437744,0.665527,0.502441,0.418457,0.263916,0.246338,0.236694,0.235962,0.245117,0.222656,0.263916,0.163574,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00280571,0.0169983,0.0736084,0.131104,0.192627,0.257568,0.317383,0.463623,0.652344,0.655273,0.553711,0.435303,0.400635,0.630371,0.46582,0.621582,0.76709,0.780273,0.268555,0.00519943,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00413132,0.00450516,0,0.00523758,0.0140457,0.039032,0.0522156,0.230835,0.247437,0.481934,0.473145,0.552246,0.599121,0.677734,0.6875,0.610352,0.63916,0.799805,0.787109,0.792969,0.688965,0.747559,0.689941,0.82373,0.876465,0.911621,0.772949,0.651367,0.586914,0.799805,0.770508,0.724609,0.666016,0.802734,0.861816,0.57959,0.388184,0.00915527,0.128296,0.240723,0.438232,0.521484,0.35498,0.116699,0.0360718,0.016449,0.02948,0.0103302,0.00247955,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00443268,0.0556946,0.138428,0.164062,0.39209,0.444824,0.41626,0.00400543,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00344276,0.00834656,0.0437012,0.0793457,0.21814,0.560059,0.746094,0.702637,0.684082,0.662109,0.479248,0.169067,0.0553589,0.161987,0.302246,0.439941,0.317383,0.315674,0.183838,0.533691,0.572266,0.580566,0.571289,0.533203,0.401123,0.498535,0.424561,0.430176,0.481934,0.506348,0.494629,0.741699,0.582031,0.567383,0.676758,0.658691,0.636719,0.548828,0.271484,0.0830688,0.0353394,0.00484085,0.00754547,0.0226898,0.0651855,0.0928955,0.107422,0.097168,0.0691528,0.037384,0.0147324,0.00494766,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00211143,0.00224495,0,0,0.00215721,0.0154572,0.0321045,0.312256,0.729492,0.788086,0.57666,0.426758,0.40332,0.398682,0.409424,0.421387,0.394287,0.490723,0.678223,0.630371,0.479004,0.597656,0.509277,0.470947,0.63916,0.546875,0.750488,0.76416,0.713379,0.716797,0.518066,0.593262,0.538574,0.162354,0.0784302,0.0203857,0.0145493,0.00356483,0.00213814,0,0,0,0,0,0,0,0.00756454,0.0533142,0.0489807,0.0459595,0.0365295,0.0042305,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00328445,0.0519409,0.262695,0.600098,0.649414,0.58252,0.581543,0.442139,0.531738,0.476318,0.547363,0.76709,0.445312,0.657715,0.635254,0.6875,0.601074,0.647461,0.648926,0.516113,0.700684,0.625977,0.468262,0.488037,0.307373,0.0916748,0.0739746,0.0136719,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00626373,0.0551453,0.405518,0.421143,0.619141,0.433838,0.480469,0.443359,0.450684,0.485596,0.463135,0.461426,0.462158,0.519531,0.646973,0.696289,0.492432,0.0396118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0117493,0.0274658,0.0137787,0.00439835,0.0349426,0.0728149,0.0198975,0.2052,0.494629,0.507324,0.540039,0.516602,0.311768,0.152344,0.600098,0.568359,0.577637,0.543945,0.218018,0.0741577,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0550232,0.12561,0.0196838,0,0,0,0.0151672,0.0149612,0.00839233,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00383759,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0107498,0.0122147,0.178589,0.634766,0.756836,0.783203,0.805176,0.779785,0.72998,0.776367,0.892578,0.953613,0.872559,0.680664,0.184692,0.522461,0.632324,0.570312,0.852051,1.01172,0.913574,0.447266,0.0658569,0.0183411,0.0188141,0.0102158,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00218391,0.00574493,0.00952911,0.0230255,0.0594177,0.109131,0.234009,0.258301,0.119141,0.0120544,0.00377846,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00258255,0.00642014,0.0253448,0.0480652,0.149048,0.483643,0.680176,0.714844,0.875,0.928711,0.900879,0.869629,0.70752,0.220947,0.00627518,0.00200272,0.0143204,0.0180969,0.0101395,0,0.0021801,0.00666809,0.00660324,0.0736694,0.245117,0.41626,0.527832,0.670898,0.659668,0.767578,0.408936,0.488281,0.714355,0.810059,0.884277,0.900391,0.936035,0.947754,0.941406,0.967773,0.939453,0.908691,0.873535,0.859863,0.84668,0.762207,0.837402,0.785156,0.663086,0.30542,0.0899048,0.013855,0.0309296,0.0397949,0.0759277,0.158447,0.255127,0.165039,0.0426025,0.0130844,0.00899506,0.00311661,0,0,0,0,0,0,0.00212479,0.0417786,0.162109,0.289307,0.687988,0.365479,0.0266113,0,0,0,0,0,0.0062294,0.0271149,0.0367737,0.0253448,0.0240631,0.0174408,0.0149002,0.0245209,0.0286407,0.0225983,0.0232391,0.0612488,0.105591,0.172241,0.148315,0.0872192,0.088501,0.467285,0.520996,0.129761,0.00699997,0,0,0.00648499,0.168091,0.222046,0.0037632,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00208282,0.0218506,0.0467834,0.003685,0.168457,0.759766,0.737305,0.308105,0.33667,0.617188,0.806152,0.730957,0.847168,0.792969,0.839844,0.777344,0.681152,0.412842,0.595215,0.753906,0.864746,0.92041,0.832031,0.480957,0.747559,0.785645,0.777344,0.796875,0.827637,0.80957,0.531738,0.507324,0.543457,0.527344,0.583008,0.65918,0.842773,0.914551,0.611816,0.305908,0.0429688,0.0775757,0.100769,0.112,0.187256,0.253662,0.195435,0.428711,0.689941,0.850586,0.63623,0.626953,0.518066,0.546387,0.912109,0.967285,1.01855,0.937988,0.332031,0.151123,0.286621,0.554688,0.392822,0.0856323,0.156738,0.14563,0.137939,0.215698,0.102112,0.0672607,0.102173,0.221069,0.286865,0.139648,0.143066,0.12384,0.188477,0.30127,0.246582,0.223633,0.23999,0.22229,0.0340271,0.00609589,0.00200462,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0806885,0.573242,0.890625,0.894531,0.911133,0.84082,0.717773,0.499756,0.387451,0.744629,0.689941,0.707031,0.561523,0.619629,0.692871,0.717285,0.700195,0.779785,0.830566,0.95166,0.922852,0.70166,0.648438,0.47998,0.526855,0.638184,0.662109,0.833496,0.861816,0.824707,0.881836,0.871094,0.442627,0.885254,0.914551,0.681641,0.324707,0.17627,0.10022,0.0900879,0.103882,0.0700073,0.0457458,0.230469,0.646973,0.763184,0.886719,0.850098,0.912598,0.975098,0.835449,0.494629,0.769043,0.633789,0.300049,0.185547,0.602051,0.915527,0.978516,0.814453,0.0505066,0.0732422,0.0979004,0.0391846,0.717285,0.481445,0.688477,0.578125,0.649414,0.79834,0.75293,0.538086,0.301758,0.142212,0.0771484,0.0202179,0,0,0,0,0,0,0,0,0.00374985,0.0039711,0,0,0.00311852,0.00865173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00226784,0.0106277,0.0200348,0.0087738,0.0272064,0.0461121,0.0544434,0.057373,0.146606,0.30127,0.485596,0.508301,0.410156,0.618164,0.708496,0.842285,0.878418,0.925293,0.834473,0.884277,0.492676,0.144165,0.00209999,0,0,0.00409317,0.00652695,0.0756226,0.300293,0.424072,0.536133,0.422607,0.411377,0.427979,0.950195,0.314209,0.949707,0.992676,0.969238,1.02051,0.936035,0.875488,0.796875,0.763184,0.74707,0.824707,0.86084,0.506836,0.355957,0.293213,0.270508,0.46167,0.474121,0.869141,0.890137,0.886719,0.867188,0.852539,0.865234,0.878418,0.924316,0.904297,0.723145,0.54834,0.540527,0.64209,0.667969,0.718262,0.724609,0.671387,0.415283,0.344971,0.291016,0.453613,0.206299,0.00795746,0,0,0,0,0,0,0,0,0.00352669,0.156982,0.582031,0.60498,0.609863,0.699219,0.74707,0.37085,0.351562,0.348633,0.412598,0.603516,0.575195,0.592773,0.562988,0.408203,0.333008,0.337402,0.346191,0.30835,0.283203,0.405518,0.484863,0.237305,0.0130234,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0020504,0.004776,0.0096283,0.00822449,0.0191803,0.0890503,0.254883,0.242188,0.494629,0.776855,0.775391,0.568848,0.139404,0.0596924,0.0449829,0.154297,0.196411,0.0441589,0.00888824,0.00605392,0.00722504,0.00779343,0.00907898,0.0124054,0.493408,0.970703,0.945801,0.929688,0.965332,0.949219,0.922852,0.706055,0.648926,0.643066,0.697266,0.558105,0.564453,0.82666,0.817383,0.768066,0.791992,0.672852,0.614258,0.841309,0.773926,0.816406,0.873047,0.5625,0.678711,0.783691,0.94043,0.936523,0.835449,0.648926,0.544434,0.54248,0.505859,0.51416,0.50293,0.556641,0.711426,0.737305,0.649414,0.661621,0.541992,0.619629,0.517578,0.527344,0.647949,0.530273,0.56543,0.847656,0.982422,0.893066,0.889648,0.958008,0.953613,0.88916,0.891602,0.882324,0.929688,0.928711,0.962402,0.939453,0.75293,0.750977,0.460449,0.597168,0.355469,0.335449,0.281494,0.460938,0.302002,0.291992,0.327393,0.285645,0.369873,0.446533,0.324219,0.0249176,0.0243073,0.190308,0.520996,0.314453,0.407959,0.277832,0.27832,0.524414,0.666504,0.519531,0.276855,0.345703,0.349365,0.354736,0.356689,0.372314,0.381836,0.408447,0.375488,0.424316,0.453369,0.509277,0.5,0.442383,0.508789,0.334473,0.446533,0.413574,0.32666,0.444092,0.0860596,0.0631714,0.00532532,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00754166,0.0605164,0.737305,0.0419617,0.424316,0.573242,0.563477,0.702637,0.419922,0.334229,0.409912,0.361084,0.167969,0.470215,0.834473,0.724609,0.736328,0.339844,0.331055,0.298584,0.236572,0.286377,0.657715,0.574219,0.342285,0.278564,0.449219,0.284912,0.2323,0.156372,0.126587,0.120667,0.143311,0.286865,0.306641,0.151001,0.203613,0.214722,0.185425,0.18042,0.1875,0.203613,0.286865,0.268066,0.30542,0.24585,0.372803,0.296387,0.306152,0.436523,0.183716,0.166504,0.21106,0.276611,0.312744,0.246338,0.215332,0.293457,0.313232,0.374512,0.355713,0.252197,0.154175,0.143921,0.143799,0.146362,0.14502,0.147949,0.148193,0.150391,0.154663,0.156372,0.158691,0.161377,0.160156,0.160767,0.15686,0.159058,0.152222,0.154663,0.151001,0.155396,0.155029,0.156982,0.158447,0.162598,0.170532,0.39502,0.301758,0.429199,0.366943,0.217529,0.22522,0.18103,0.157715,0.148438,0.154419,0.358887,0.272705,0.167847,0.151978,0.158569,0.176514,0.232422,0.237427,0.437744,0.894531,0.73291,0.716797,0.675781,0.57666,0.543945,0.526855,0.621582,0.628418,0.671875,0.490234,0.458252,0.609375,0.811523,0.766113,0.677246,0.739746,0.574219,0.209351,0.0409851,0.00236893,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00408554,0.00882721,0.0117645,0.00826263,0.0116348,0.0864258,0.312988,0.110107,0.0418396,0.0110016,0,0,0.00514984,0.0161133,0.0419312,0.0923462,0.161255,0.269531,0.37207,0.507324,0.648438,0.849609,0.880859,0.745605,0.555664,0.602051,0.574219,0.483643,0.349121,0.362061,0.455811,0.550293,0.488281,0.56543,0.875977,0.857422,0.810059,0.838867,0.863281,0.849609,0.686035,0.816406,0.70459,0.713867,0.779785,0.831543,0.821289,0.87207,0.832031,0.85498,0.810059,0.72998,0.817871,0.717773,0.477051,0.379639,0.272949,0.348389,0.272705,0.336182,0.574707,0.554199,0.575195,0.539551,0.321777,0.126709,0.153442,0.177612,0.125732,0.219116,0.211548,0.275146,0.208008,0.167847,0.366211,0.360352,0.231689,0.273193,0.328125,0.711914,0.809082,0.798828,0.678711,0.583008,0.528809,0.482178,0.392822,0.472656,0.638672,0.746094,0.772461,0.651855,0.56543,0.371094,0.474609,0.59668,0.462158,0.606445,0.523926,0.44165,0.461914,0.459229,0.351807,0.429932,0.433594,0.381836,0.272705,0.247559,0.265137,0.288818,0.322266,0.499268,0.596191,0.580078,0.601562,0.490479,0.388184,0.485107,0.381348,0.237915,0.200684,0.195923,0.198242,0.182617,0.191406,0.202026,0.218506,0.183228,0.185181,0.198242,0.216064,0.383057,0.562012,0.254639,0.0491638,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0111847,0.0696411,0.274902,0.508789,0.724121,0.696777,0.632812,0.67627,0.681641,0.794922,0.405762,0.526367,0.804688,0.773438,0.749512,0.644043,0.68457,0.669922,0.513672,0.424561,0.430664,0.406738,0.417236,0.458008,0.503906,0.560059,0.644531,0.777344,0.806641,0.873047,0.884766,0.90332,0.844727,0.90918,0.785156,0.838867,0.572266,0.497559,0.51709,0.497803,0.661133,0.732422,0.692383,0.782715,0.808594,0.856934,0.870117,0.828125,0.798828,0.735352,0.739258,0.518066,0.525879,0.602051,0.680176,0.79248,0.672363,0.748535,0.755859,0.812988,0.791992,0.692871,0.689941,0.508301,0.440674,0.419189,0.354492,0.333496,0.312256,0.304932,0.303711,0.317871,0.320312,0.30542,0.327881,0.293213,0.302002,0.330322,0.314941,0.32666,0.235718,0.212036,0.180054,0.213257,0.269043,0.278809,0.275391,0.282959,0.249268,0.250977,0.250244,0.250244,0.343018,0.362793,0.35083,0.346191,0.454102,0.486816,0.490723,0.423096,0.397949,0.391846,0.377197,0.333008,0.301514,0.298584,0.299072,0.284668,0.247681,0.22998,0.19873,0.210571,0.202271,0.206299,0.243896,0.304688,0.25293,0.227417,0.161377,0.164307,0.163452,0.167358,0.153442,0.154541,0.158936,0.169678,0.177124,0.185669,0.197754,0.258545,0.26709,0.256836,0.581543,0.677246,0.330078,0.71875,0.689941,0.800293,0.479004,0.495605,0.413818,0.453369,0.133179,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00355339,0.00616837,0.00500488,0,0,0,0,0,0.0249176,0.0171814,0.0534973,0.292969,0.678223,0.671875,0.81543,0.826172,0.824219,0.67627,0.740723,0.778809,0.727539,0.70752,0.627441,0.683594,0.595703,0.65918,0.799805,0.441162,0.052063,0.00517654,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0056839,0.0206604,0.0377197,0.0233612,0.0400391,0.0767212,0.127319,0.203613,0.248657,0.378662,0.583008,0.631348,0.495361,0.167725,0.191528,0.397461,0.392334,0.725586,0.552246,0.183472,0.54834,0.43335,0.520508,0.216675,0.086792,0.0179901,0.00306511,0,0,0,0.00290871,0,0.00221252,0.00413513,0.00714493,0.00482178,0.0107727,0.0354309,0.00812531,0.014061,0.0279083,0.0701904,0.375244,0.772949,0.743652,0.659668,0.405273,0.358643,0.409424,0.325439,0.617676,0.679688,0.499023,0.915527,0.886719,0.924316,0.938965,0.946777,0.949219,0.937012,0.90918,0.928223,0.921875,0.905762,0.880859,0.837402,0.844238,0.875977,0.835938,0.783203,0.862793,0.932617,0.858398,0.740234,0.4021,0.327881,0.279785,0.210205,0.230347,0.216431,0.258301,0.271973,0.381836,0.386719,0.360596,0.296143,0.227783,0.208374,0.220215,0.234253,0.356689,0.52002,0.0310822,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0789795,0.572266,0.648926,0.640625,0.409424,0.405273,0.297119,0.129883,0.32959,0.601074,0.533691,0.570312,0.640137,0.0584412,0.0165863,0.00495529,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00264549,0.0228119,0.131226,0.32251,0.404541,0.430908,0.523926,0.533691,0.640625,0.546387,0.604492,0.695801,0.775879,0.836914,0.628418,0.563965,0.636719,0.530273,0.186646,0.703613,0.567383,0.58252,0.867676,0.855957,0.66748,0.878906,0.808594,0.666992,0.672363,0.65625,0.583496,0.621582,0.37085,0.333984,0.30127,0.286865,0.282959,0.282227,0.282715,0.286133,0.291504,0.288818,0.293945,0.32373,0.324707,0.323242,0.325439,0.499512,0.51709,0.513672,0.725586,0.806641,0.788574,0.869141,0.798828,0.0760498,0.00706863,0.0117035,0.00469589,0,0.00401306,0.00218773,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0.00766754,0.0462036,0.270996,0.376465,0.383545,0.575684,0.593262,0.585449,0.607422,0.605957,0.247192,0.125977,0.224365,0.181519,0.0674438,0.034729,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00386429,0.0701294,0.491943,0.644531,0.669922,0.662109,0.813965,0.793457,0.861328,0.790527,0.745117,0.859863,0.825684,0.820801,0.834473,0.837891,0.824219,0.820312,0.806641,0.626953,0.496826,0.718262,0.755859,0.584473,0.232544,0.165283,0.139893,0.0888062,0.0539551,0.0871582,0.421387,0.475586,0.470703,0.729004,0.600098,0.72998,0.764648,0.740234,0.810059,0.57959,0.139648,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0.00267601,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0106964,0.777832,0.699707,0.640625,0.362305,0.127075,0.0585327,0.0670166,0.0661011,0.0437622,0.0249786,0.00875854,0.00212288,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00222778,0,0.00223923,0.00320053,0.00312424,0.00371552,0.00593185,0.00966644,0.0286865,0.0899658,0,0,0,0,0.00275993,0.00554657,0.00212669,0.00308228,0.00226784,0.00644684,0.0110779,0.041687,0.368652,0.549316,0.891602,0.982422,0.859375,0.814941,0.601074,0.312012,0.33252,0.781738,0.777832,0.848145,0.857422,0.866699,0.837891,0.745605,0.814453,0.775391,0.708496,0.696777,0.672363,0.713379,0.609375,0.606445,0.720703,0.833984,0.717285,0.694336,0.54248,0.788086,0.631348,0.588379,0.599609,0.555664,0.563477,0.574707,0.578125,0.601074,0.571777,0.520996,0.5625,0.570312,0.648926,0.747559,0.84668,0.859863,0.697754,0.480469,0.189575,0.0585327,0.0157013,0.00367355,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.468994,0.649902,0.672363,0.643555,0.669922,0.739258,0.785156,0.833008,0.887207,0.909668,0.953613,0.929688,0.850586,0.782227,0.73584,0.769043,0.821777,0.854492,0.85498,1.0127,0.903809,0.932129,0.945801,0.820801,0.740723,0.895508,0.991211,0.847656,0.620605,0.403809,0.405762,0.240845,0.983398,0.848145,0.869141,0.869629,0.779785,0.360352,0.209473,0.168335,0.128418,0.0241699,0.0123291,0.014946,0.00539398,0.00229454,0,0,0,0,0,0,0,0,0,0,0,0.00283241,0.00339508,0.00702286,0.0185089,0.0390625,0.0726318,0.148682,0.311035,0.508789,0.568848,0.623535,0.619141,0.79834,0.904297,0.927246,0.775879,0.756836,0.835449,0.798828,0.51709,0.265869,0.161743,0.0828247,0.0581055,0.0474243,0.0688477,0.0708618,0.0768433,0.160278,0.550293,0.598633,0.941406,0.772461,0.474854,0.0881958,0.0104141,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00426483,0.00761414,0.0055275,0.0247803,0.0191345,0.0268097,0.110413,0.0575562,0.0314941,0.0515442,0.0349731,0.0158691,0,0,0,0,0,0,0,0,0.411865,0.722656,0.549805,0.510742,0.496338,0.61377,0.638672,0.830078,0.6875,0.672363,0.870117,0.668945,0.70166,0.540039,0.606934,0.904297,0.880859,0.831543,0.776367,0.726074,0.752441,0.803223,0.918457,0.71582,0.6875,0.781738,0.835449,0.85498,0.834961,0.852051,0.785156,0.746094,0.743652,0.750977,0.712402,0.476807,0.254395,0.057312,0.0429382,0.074707,0.188354,0.750977,0.706543,0.773926,0.825684,0.899414,0.920898,0.940918,0.944336,0.882812,0.84375,0.745605,0.714844,0.721191,0.773438,0.515137,0.09021,0.00773239,0,0.00319672,0.00769424,0.0285645,0.0979004,0.166992,0.0881348,0.234375,0.429199,0.487793,0.516113,0.716309,0.878418,0.916016,0.754883,0.589355,0.171753,0.71582,0.963379,0.940918,0.942871,0.938965,0.909668,0.914551,0.740234,0.862793,0.89209,0.82373,0.191162,0.0270081,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0200043,0.118347,0.414795,0.65332,0.783691,0.62207,0.500977,0.424561,0.571289,0.933105,0.546387,0.372559,0.414795,0.6875,0.875,0.853027,0.794434,0.580078,0.24353,0.201782,0.303711,0.470459,0.648926,0.605957,0.595703,0.579102,0.724609,0.67041,0.70752,0.606445,0.316162,0.284912,0.458008,0.376953,0.701172,0.841309,0.938965,0.898926,0.804688,0.509277,0.291504,0.0784912,0.00702667,0,0,0,0,0.00247765,0.00333405,0.024765,0.0737305,0.0848999,0.076355,0.0657959,0.043335,0.0241089,0.0255432,0.0624695,0.0961914,0.150391,0.187988,0.117737,0.0915527,0.165527,0.265137,0.617676,0.59375,0.606445,0.529297,0.921387,0.838867,0.623047,0.467041,0.337646,0.394775,0.485596,0.586426,0.664062,0.745605,0.541504,0.482666,0.671387,0.677734,0.589355,0.597168,0.530762,0.140015,0.193359,0.0477905,0.19873,0.350342,0.353271,0.352539,0.231812,0.30249,0.606445,0.943848,0.974121,0.907715,0.472412,0.765137,0.746582,0.9375,1.00195,0.893066,0.787109,0.791992,0.800293,0.587891,0.366699,0.260986,0.72998,0.802246,0.852051,0.869141,0.790039,0.791504,0.557617,0.247681,0.0480957,0.00766754,0.0109177,0.065918,0.240234,0.0321655,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0517883,0.203857,0.288818,0.157471,0.5,0.773438,0.883301,0.878418,0.869629,0.90332,0.559082,0.40918,0.0829468,0.211304,0.595215,0.875,0.90625,0.883789,0.934082,0.898438,0.925293,0.892578,0.830078,0.952637,0.967773,0.942871,0.822754,0.418945,0.0974731,0.0138397,0.00230026,0,0,0,0,0,0,0,0,0,0,0.00317192,0.00387573,0.00810242,0.00292587,0,0.00756073,0.0281219,0.138428,0.480713,0.0891113,0.207153,0.33252,0.773438,0.846191,0.65332,0.491211,0.240234,0.336426,0.644043,0.88916,0.938965,0.950195,0.942383,0.938477,0.958984,0.82666,0.871094,0.729492,0.464844,0.106812,0.0193176,0,0.0461121,0,0,0.00821686,0.0595093,0.192139,0.266113,0.274658,0.499512,0.824219,0.655273,0.619629,0.833496,0.911621,0.768066,0.757812,0.98584,0.92334,0.961914,0.96875,0.955566,0.941895,0.889648,0.719727,0.709473,0.750977,0.73877,0.744629,0.820801,0.821777,0.714355,0.768066,0.740234,0.503906,0.135498,0.014389,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00439453,0.0156097,0.0439148,0.0789795,0.571289,0.701172,0.323975,0.5,0.712891,0.719727,0.854004,0.87207,0.794434,0.0872803,0.0210419,0.0036869,0.00538254,0.0498047,0.191895,0.135986,0.400635,0.847656,0.789062,0.775879,0.863281,0.867188,0.833984,0.820801,0.813965,0.836426,0.794922,0.72998,0.766113,0.858887,0.930664,0.987793,0.989258,1.00391,0.828125,0.902832,0.895996,0.306396,0.315918,0.244507,0.285889,0.364746,0.473877,0.294189,0.267334,0.267334,0.266602,0.275879,0.270996,0.272461,0.268799,0.410889,0.482666,0.637207,0.749512,0.766113,0.742676,0.614258,0.48584,0.500977,0.344971,0.460693,0.518555,0.567871,0.755859,0.793457,0.806641,0.761719,0.837402,0.644043,0.548828,0.453125,0.711426,0.721191,0.751465,0.733887,0.544434,0.180664,0.147339,0.136353,0.50293,0.757324,0.714355,0.769043,0.845703,0.807617,0.79248,0.914551,0.834961,0.982422,0.964844,0.938965,0.86084,0.605469,0.380859,0.303711,0.535156,0.406494,0.511719,0.504883,0.556641,0.109497,0.00973511,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00293732,0.00390244,0.00498962,0.00872803,0.0158386,0.0317078,0.0593262,0.140991,0.231567,0.32373,0.459229,0.407227,0.229858,0.167236,0.226929,0.366455,0.722168,0.794922,0.65332,0.705078,0.795898,0.70752,0.355469,0.137329,0.151611,0.385986,0.586914,0.67627,0.735352,0.737305,0.783203,0.876953,0.952148,0.939941,0.924316,0.950195,0.927246,0.584961,0.266357,0.434082,0.578125,0.82666,0.839844,0.90918,0.901855,0.954102,0.972168,0.989258,1,0.979492,0.992676,0.894043,0.869141,0.744141,0.76416,0.830078,0.875488,0.774902,0.762207,0.772949,0.601562,0.602051,0.574219,0.658203,0.88623,0.511719,0.839355,0.788086,0.883789,0.732422,0.681152,0.882812,0.26709,0.262207,0.512207,0.496582,0.714844,0.214722,0.226074,0.231445,0.244507,0.253174,0.400879,0.565918,0.59668,0.578125,0.55957,0.633301,0.666992,0.65918,0.685059,0.629395,0.675293,0.566895,0.264404,0.250732,0.224976,0.364014,0.334717,0.27417,0.245483,0.252441,0.241699,0.232056,0.22998,0.237915,0.297852,0.477051,0.511719,0.51709,0.469727,0.539551,0.573242,0.451904,0.537109,0.405518,0.669434,0.686523,0.364502,0.432617,0.465088,0.688477,0.411621,0.678711,0.577637,0.665039,0.324219,0.322021,0.371826,0.451172,0.436768,0.44751,0.373047,0.782715,0.796875,0.315918,0.024231,0.0131683,0.0205841,0.225464,0.575195,0.759766,0.70752,0.421631,0.626465,0.550781,0.381348,0.171387,0.014328,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00211716,0.00764084,0.122375,0.339355,0.490479,0.229492,0.268555,0.364014,0.290527,0.404297,0.479736,0.399658,0.636719,0.739258,0.495361,0.667969,0.746582,0.69873,0.689941,0.799805,0.828125,0.713867,0.912109,0.743652,0.868652,0.972656,0.992188,0.931152,0.911621,0.861328,0.595215,0.664551,0.525391,0.23999,0.0986328,0.101807,0.106445,0.109558,0.110535,0.10614,0.110901,0.113586,0.112732,0.109131,0.107727,0.108765,0.111694,0.111755,0.117249,0.122375,0.12793,0.125244,0.124817,0.125977,0.119629,0.11908,0.125,0.120544,0.2771,0.338623,0.333496,0.47583,0.827637,0.796875,0.947754,0.550293,0.59668,0.593262,0.273193,0.4104,0.302246,0.298828,0.443115,0.782715,0.739258,0.67627,0.380127,0.445312,0.628418,0.542969,0.521973,0.574219,0.331543,0.359131,0.353516,0.412598,0.392334,0.321045,0.290039,0.240601,0.255859,0.245483,0.240723,0.237671,0.228394,0.251953,0.268555,0.263672,0.286377,0.288574,0.356201,0.203491,0.219971,0.58252,0.322998,0.36792,0.467529,0.503906,0.571777,0.55127,0.786621,0.365234,0.715332,0.660156,0.833984,0.796387,0.817871,0.333008,0.658203,0.51123,0.26123,0.462646,0.555664,0.761719,0.516113,0.482422,0.50293,0.569336,0.54248,0.585938,0.570801,0.54248,0.558594,0.500488,0.277832,0.295166,0.381348,0.375,0.37793,0.45166,0.758789,0.490723,0.111816,0.00598907,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0027504,0.014389,0.161743,0.318115,0.53125,0.757324,0.79834,0.442627,0.482422,0.335938,0.328369,0.305908,0.281738,0.256592,0.251465,0.416992,0.286377,0.398193,0.535645,0.274414,0.275146,0.290771,0.302246,0.353271,0.344971,0.321533,0.345947,0.3396,0.382812,0.395508,0.393555,0.434082,0.609375,0.544434,0.515137,0.30249,0.472168,0.359619,0.296631,0.277588,0.455811,0.380371,0.330811,0.3479,0.561035,0.525391,0.579102,0.724609,0.733887,0.651367,0.744141,0.736816,0.772949,0.790527,0.759277,0.80127,0.794434,0.79248,0.885742,0.882812,0.876953,0.941895,0.773926,0.766602,0.794922,0.845215,0.654785,0.808105,0.438721,0.295898,0.197266,0.175903,0.165894,0.188232,0.173584,0.154175,0.173462,0.166748,0.176758,0.22229,0.254883,0.503906,0.493164,0.648438,0.365479,0.359131,0.352783,0.269287,0.261475,0.289551,0.251953,0.38501,0.411865,0.515625,0.694824,0.637695,0.780273,0.664062,0.492432,0.511719,0.516602,0.496582,0.457031,0.543945,0.561035,0.581055,0.557129,0.623047,0.648926,0.679199,0.694336,0.71582,0.765137,0.776367,0.755371,0.648438,0.296875,0.141602,0.115051,0.656738,0.730957,0.724609,0.710449,0.697266,0.709961,0.652344,0.658203,0.503906,0.530273,0.538086,0.499268,0.326416,0.0331116,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00341606,0.014946,0.0869141,0.184814,0.235962,0.526855,0.77832,0.750488,0.629395,0.551758,0.5625,0.504395,0.568848,0.813965,0.79834,0.564941,0.456055,0.405273,0.371582,0.350098,0.341553,0.350342,0.348145,0.359375,0.813965,0.834961,0.669922,0.663574,0.632812,0.611328,0.456299,0.354736,0.260742,0.156738,0.0858765,0.135376,0.224854,0.341797,0.388428,0.509766,0.674805,0.769531,0.858398,0.864746,0.795898,0.797852,0.802734,0.805176,0.804199,0.43335,0.464355,0.673828,0.798828,0.787598,0.881348,0.741699,0.577148,0.589844,0.65918,0.677734,0.499512,0.44043,0.327881,0.352783,0.335938,0.371826,0.286621,0.247681,0.233276,0.306396,0.342041,0.287842,0.292236,0.223999,0.198486,0.161499,0.164185,0.169556,0.184692,0.181763,0.177979,0.201904,0.435303,0.597656,0.635254,0.724609,0.623047,0.355957,0.146118,0.0576782,0.0310669,0.00978088,0.0168457,0.0620728,0.194824,0.308838,0.594727,0.764648,0.816406,0.739258,0.467529,0.395264,0.412354,0.460449,0.54541,0.608398,0.595215,0.633789,0.660645,0.743164,0.266846,0.356201,0.477783,0.599609,0.393799,0.437744,0.420898,0.327393,0.322266,0.337402,0.306885,0.36792,0.306641,0.251953,0.245605,0.267578,0.248657,0.227539,0.252197,0.251221,0.209473,0.222412,0.25,0.219116,0.509766,0.626465,0.10907,0.00643158,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00395584,0.00763321,0.00975037,0.00900269,0.0104828,0.0378418,0.247803,0.490723,0.626465,0.61377,0.469238,0.326904,0.332275,0.759277,0.487793,0.410889,0.381836,0.419922,0.443848,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00211716,0.00237846,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00243759,0.00435638,0.00797272,0.0428162,0.256836,0.713379,0.65625,0.935059,0.94043,0.770508,0.710938,0.828125,0.879395,0.763184,0.783691,0.854492,0.884766,0.874023,0.832031,0.776855,0.748535,0.762695,0.822266,0.763672,0.561523,0.65625,0.458252,0.641113,0.338623,0.528809,0.709473,0.805176,0.864746,0.87207,0.851074,0.807617,0.880371,0.685547,0.489014,0.418701,0.669434,0.398682,0.135254,0.434326,0.382812,0.498291,0.533203,0.408691,0.313721,0.136841,0.0290375,0.00429916,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00408554,0.0341187,0.165649,0.654785,0.528809,0.459229,0.452148,0.648438,0.73291,0.768555,0.726074,0.707031,0.805664,0.618164,0.240112,0.324707,0.144897,0.0998535,0.0569458,0.0111465,0.00200462,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0124817,0.0239258,0.0450439,0.138672,0.210449,0.305664,0.352539,0.321533,0.228516,0.288574,0.155273,0.0233459,0.00443649,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00270653,0.00846863,0.0122757,0.00572968,0,0.00991821,0.0313416,0.0357361,0.0228882,0.00888062,0.00271606,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00334167,0,0,0.00208473,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0140381,0.085022,0.161499,0.0250549,0,0.00273705,0.00426865,0.00746155,0.014267,0.0304108,0.09375,0.128784,0.0535278,0.205444,0.434082,0.00257301,0.00295067,0.00574112,0.00305748,0.0070343,0.0165558,0.037384,0.0932617,0.251465,0.78418,0.701172,0.51123,0.545898,0.628418,0.474854,0.338135,0.581543,0.768555,0.862305,0.893066,0.813477,0.75,0.604492,0.446289,0.679688,0.435059,0.69873,0.847168,0.860352,0.908203,0.842773,0.715332,0.758301,0.753418,0.786133,0.670898,0.297119,0.230591,0.0758057,0.014801,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00546646,0.0266876,0.0675659,0.102295,0.130493,0.157227,0.201294,0.27832,0.262939,0.714355,0.737305,0.708496,0.724609,0.84082,0.891113,0.778809,0.269775,0.233032,0.524902,0.57959,0.664551,0.691406,0.773926,0.797363,0.768555,0.780273,0.902832,0.895508,0.929688,0.905273,0.837402,0.712891,0.67334,0.59082,0.556641,0.604492,0.646484,0.672852,0.722168,0.747559,0.839844,0.894531,0.508789,0.557617,0.549316,0.538086,0.722168,0.72168,0.755371,0.813965,0.215454,0.34082,0.487061,0.161865,0.200928,0.263184,0.376953,0.317627,0.473389,0.649902,0.536621,0.266113,0.0283661,0.00777435,0.00357628,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00281525,0.0127029,0.0791016,0.247314,0.745117,0.785156,0.716797,0.999023,0.991699,0.980957,0.989258,0.968262,0.729492,0.404053,0.0789185,0.0104294,0,0.0201416,0.00764847,0.00790405,0.0217896,0.109375,0.373535,0.765625,0.838379,0.647949,0.831543,0.671387,0.673828,0.685547,0.702637,0.880371,0.0585327,0.112122,0.22876,0.28418,0.425537,0.424561,0.340088,0.368896,0.414062,0.79834,0.940918,1.00781,0.98291,0.906738,0.415771,0.5625,0.513184,0.129028,0.865723,0.471924,0.871094,0.547363,0.154663,0.00260353,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00218964,0,0.0103607,0.0126038,0.00685501,0.00318146,0.0115433,0.00537491,0,0.00320625,0.00548553,0.00422287,0.00514603,0.0202637,0.163208,0.248657,0.442139,0.318359,0.597168,0.693848,0.777344,0.757324,0.90332,0.706055,0.0664062,0,0,0,0,0,0,0,0.0038414,0.0197601,0.0402832,0.072998,0.0753174,0.0828857,0.0970459,0.107849,0.116943,0.205078,0.21582,0.152954,0.140869,0.25,0.745605,0.763672,0.675293,0.976562,0.893555,0.936035,0.648438,0.248535,0.0594177,0.0270691,0.0549927,0.00488281,0,0,0,0,0,0,0,0,0.00387955,0.147705,0.638672,0.864258,0.817871,0.802734,0.910156,0.79541,0.866699,0.876953,0.900391,0.844727,0.630371,0.239746,0.0521545,0.434814,0.508789,0.476807,0.15686,0.0606079,0.0518799,0.0159149,0.110596,0.0761108,0.052063,0.0628052,0.134399,0.151733,0.503906,0.70752,0.749512,0.549316,0.859375,0.790039,0.573242,0.848145,0.787109,0.65918,0.529785,0.410156,0.458008,0.591797,0.70166,0.430908,0.130981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00244522,0.00530243,0.00867462,0.00950623,0.0058136,0.00415039,0.00437546,0.00323868,0.00233841,0.013176,0.0839233,0.181519,0.0877686,0.104675,0.136719,0.00208473,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00468445,0.00881958,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00246429,0.00869751,0.0287781,0.0655518,0.104309,0.069519,0.147827,0.245728,0.353027,0.44458,0.421631,0.5,0.408936,0.989258,0.962402,0.999512,1.00488,0.752441,0.800293,0.648926,0.689453,0.612793,0.527832,0.791992,0.473633,0.572754,0.984375,0.942383,0.721191,0.44751,0.117981,0.00442886,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00203133,0.00371933,0.00407028,0.00369263,0.0836182,0.165283,0.202148,0.43042,0.440186,0.650391,0.75,0.785645,0.810059,0.710938,0.413818,0.280273,0.250244,0.26001,0.513184,0.712891,0.520996,0.0905151,0.00674057,0.0116653,0.015007,0.190186,0.401611,0.500488,0.219238,0.770508,0.644043,0.716309,0.785156,0.858398,0.401367,0.847168,0.885254,0.914062,0.865723,0.831543,0.854004,0.91748,1.00977,0.930664,0.919922,0.921387,0.875977,0.955078,1,0.984863,0.955566,0.98291,0.97998,0.966309,0.957031,0.822754,0.758789,0.73877,0.727051,0.682129,0.600586,0.87793,0.804688,0.790039,0.836914,0.897461,0.904785,0.673828,0.362549,0.478027,0.201782,0.093811,0.179932,0.973633,1.02441,1.02148,0.98291,0.994141,0.960938,1,0.556641,0.518066,0.733398,0.810547,0.79248,0.613281,0.520996,0.612305,0.691895,0.749023,0.737305,0.372803,0.365723,0.373779,0.391113,0.508301,0.44873,0.351807,0.5625,0.532715,0.615723,0.553711,0.506836,0.381836,0.423096,0.337402,0.32666,0.321045,0.314209,0.351562,0.587402,0.348633,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.171509,0.601562,0.624512,0.196533,0.244385,0.319824,0.164429,0.015213,0.225342,0.571777,0.601562,0.552734,0.465332,0.372559,0.730957,0.74707,0.787109,0.808594,0.732422,0.862793,0.869141,0.872559,0.905762,0.192993,0.25415,0.369873,0.929688,0.932129,0.907227,0.879883,0.856445,0.618164,0.405029,0.759277,0.268555,0.500488,0.493408,0.30835,0.510254,0.628906,0.694824,0.794434,0.776855,0.607422,0.70166,0.796387,0.776855,0.87207,0.9375,0.990234,0.888672,0.820312,0.697754,0.522949,0.412354,0.319824,0.444824,0.567383,0.630859,0.688477,0.880859,0.583008,0.275146,0.324707,0.220093,0.298584,0.41333,0.566406,0.289307,0.192261,0.168213,0.471924,0.605957,0.542969,0.802246,0.794434,0.774902,0.743164,0.730957,0.664551,0.694824,0.506348,0.293213,0.282471,0.287354,0.504395,0.417725,0.428467,0.445557,0.76123,0.694336,0.512207,0.507324,0.70166,0.692383,0.824219,0.934082,0.828613,0.731934,0.831055,0.815918,0.891602,0.983398,0.949707,0.965332,0.970703,0.97168,0.965332,0.950195,0.881836,0.880371,0.799316,0.791504,0.779785,0.660156,0.54834,0.643555,0.48291,0.37207,0.240479,0.233276,0.258789,0.26416,0.255127,0.227173,0.223022,0.233887,0.259766,0.227905,0.229858,0.263672,0.317383,0.478027,0.586914,0.0110168,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00580215,0.105774,0.416016,0.210449,0.219482,0.230103,0.254883,0.435547,0.6875,0.619141,0.708984,0.491699,0.575195,0.671875,0.67334,0.37915,0.382324,0.391113,0.263184,0.222046,0.223389,0.217773,0.231201,0.19873,0.206299,0.264648,0.190308,0.226318,0.180908,0.230957,0.205078,0.425781,0.395264,0.814453,0.680176,0.883301,0.916016,0.859863,0.722656,0.518066,0.214478,0.17981,0.250977,0.115173,0.123901,0.113159,0.113831,0.150757,0.153931,0.105225,0.11969,0.137573,0.143066,0.16394,0.146606,0.164917,0.154907,0.13147,0.150513,0.161255,0.165527,0.169678,0.171021,0.177124,0.182617,0.181641,0.176392,0.166016,0.203247,0.205933,0.314453,0.286377,0.436279,0.759277,0.85791,0.958008,0.906738,0.915527,0.974609,0.727051,0.661621,0.682617,0.641602,0.370361,0.289307,0.279053,0.410889,0.402832,0.396973,0.359863,0.330078,0.477783,0.450684,0.475342,0.446289,0.525879,0.546875,0.538086,0.524414,0.444824,0.392578,0.303955,0.303223,0.338623,0.429932,0.430908,0.37207,0.288818,0.220703,0.231445,0.222656,0.200806,0.218018,0.212036,0.22168,0.22998,0.231934,0.239746,0.230225,0.278076,0.292236,0.279053,0.297119,0.320801,0.322754,0.288818,0.493408,0.578125,0.560547,0.518555,0.453369,0.657227,0.652344,0.381348,0.119385,0.00553894,0.0309753,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0148849,0.0896606,0.284424,0.299561,0.233887,0.244141,0.249512,0.3479,0.535645,0.657715,0.645996,0.567871,0.591797,0.491211,0.362061,0.258301,0.149536,0.201782,0.509766,0.146973,0.320557,0.334229,0.638184,0.735352,0.78125,0.671387,0.831055,0.927734,0.92627,0.917969,0.883301,0.890625,0.804199,0.679688,0.927246,0.469727,0.456543,0.898438,0.915527,0.819824,0.814453,0.255127,0.180054,0.337891,0.125366,0.132935,0.141235,0.21167,0.220581,0.1875,0.185425,0.231323,0.206055,0.268799,0.317627,0.297119,0.242798,0.256348,0.206909,0.201172,0.203613,0.209473,0.210571,0.206177,0.194458,0.172241,0.16333,0.190674,0.160645,0.269287,0.530273,0.555176,0.733887,0.755371,0.760742,0.81543,0.268799,0.53418,0.783691,0.638672,0.819824,0.804199,0.553711,0.358643,0.383545,0.391113,0.730469,0.866211,0.863281,0.87793,0.665527,0.692871,0.409668,0.520508,0.383301,0.341064,0.352295,0.659668,0.631348,0.76416,0.466797,0.407715,0.51416,0.399902,0.212891,0.0639648,0.0092926,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00227928,0.00294304,0.00593948,0.00978088,0.0150299,0.0144196,0.0179749,0.00883484,0.00791931,0.00591278,0.00273323,0,0,0,0.00722885,0.0385132,0.145386,0.224976,0.383057,0.67334,0.762207,0.730957,0.771973,0.81543,0.833008,0.806641,0.855469,0.793457,0.43042,0.447021,0.559082,0.696777,0.756348,0.689941,0.616699,0.798828,0.633301,0.818359,0.847656,0.786133,0.852051,0.689941,0.883301,0.831543,0.646973,0.664062,0.489746,0.456543,0.495117,0.557129,0.584961,0.566895,0.612793,0.470459,0.3396,0.226074,0.177856,0.38623,0.342773,0.529297,0.244995,0.221802,0.239136,0.161865,0.516602,0.521973,0.760742,0.516602,0.602051,0.597656,0.451904,0.345459,0.151123,0.121765,0.141113,0.227783,0.635742,0.797852,0.843262,0.625,0.297119,0.427002,0.736328,0.799316,0.784668,0.0917358,0.0136566,0.0259705,0.0495605,0.0681152,0.0584717,0.0237579,0.00276566,0,0,0.00326538,0.00234413,0.0665894,0.0800781,0.107849,0.0652466,0.0193939,0.00335503,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00470352,0.0101395,0.0158997,0.0348816,0.135986,0.0933838,0.043457,0.0313721,0.0599365,0.0772095,0.200562,0.290527,0.362793,0.371582,0.453613,0.58252,0.285889,0.0284119,0.00572205,0,0,0,0,0,0,0,0.00263405,0.0414124,0.198608,0.422607,0.580078,0.733887,0.504883,0.648438,0.777832,0.783203,0.814453,0.883301,0.820801,0.65918,0.716309,0.473877,0.484863,0.231689,0.372559,0.703125,0.320801,0.79541,0.572754,0.745117,0.695312,0.532227,0.683594,0.565918,0.628906,0.405762,0.0469666,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00588989,0.0212708,0.0534973,0.0324402,0.130859,0.173706,0.0926514,0.0252686,0.0102844,0.00760651,0.00330353,0,0,0,0,0,0,0,0,0,0,0,0,0.00227547,0.00631714,0.0232697,0.0818481,0.202881,0.199829,0.477051,0.787598,0.758301,0.668945,0.57959,0.647461,0.550781,0.401367,0.216797,0.0751953,0.0265961,0.00577164,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00412369,0.0515137,0.366455,0.404785,0.536133,0.776855,0.582031,0.533691,0.776855,0.739258,0.822266,0.166382,0.0948486,0.23291,0.107361,0.130981,0.259277,0.069519,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0222168,0.132568,0.116333,0.114441,0.50293,0.0099411,0.0055542,0.00414658,0.00688934,0.0971069,0.0800171,0.102295,0.189941,0.24646,0.408936,0.438965,0.41748,0.444824,0.213135,0.0282135,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0042038,0.00874329,0.0169983,0.0353088,0.0953979,0.311523,0.570801,0.632324,0.522461,0.367188,0.228271,0.274414,0.418945,0.210693,0.0377502,0.0512085,0.010498,0.0245972,0.0683594,0.121765,0.102661,0.00867462,0.00305367,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0349121,0.129272,0.189087,0.21582,0.28125,0.425049,0.430908,0.526367,0.577148,0.676758,0.582031,0.071106,0,0.00346947,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00268364,0.00592041,0.014267,0.144043,0.0722656,0.624023,0.692383,0.572754,0.831543,0.822754,0.889648,0.858398,0.921387,0.86084,0.890137,0.931152,0.958496,0.936035,0.854492,0.714844,0.646973,0.836914,0.714355,0.790527,0.64502,0.572754,0.415527,0.375488,0.343262,0.53418,0.600586,0.630371,0.597656,0.751465,0.248779,0.315918,0.576172,0.300293,0.345703,0.448486,0.475098,0.168945,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0345154,0.0437012,0.213135,0.317871,0.507812,0.170166,0.217285,0.673828,0.663574,0.198486,0.050293,0.269043,0.228516,0.0298004,0.0333862,0.132202,0.135132,0.173218,0.165894,0.21936,0.227539,0.333984,0.500977,0.740723,0.648438,0.713867,0.752441,0.808594,0.812012,0.70752,0.795898,0.746094,0.915039,0.937988,0.665039,0.652344,0.615723,0.614746,0.742676,0.660156,0.240845,0.0556641,0.0286407,0.0225983,0.0238495,0.0188904,0.0175018,0.025238,0.0331421,0.0335999,0.0368958,0.0675049,0.0464478,0.0906372,0.11969,0.133301,0.0883179,0.010849,0.107727,0.32373,0.789062,0.791504,0.852051,0.813477,0.49585,0.520996,0.86377,0.769531,0.41626,0.417236,0.882812,0.831055,0.812988,0.719238,0.710449,0.62207,0.753418,0.72168,0.706055,0.888672,0.962891,0.956543,0.914551,0.907227,0.815918,0.742676,0.751465,0.680176,0.834961,0.720215,0.758789,0.694336,0.780762,0.75293,0.675781,0.733398,0.493896,0.500977,0.477539,0.0251007,0.0328674,0.290527,0.0784912,0.571777,0.63623,0.626953,0.618652,0.415283,0.592285,0.44165,0.620605,0.0990601,0.0829468,0.175903,0.00853729,0.00277138,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00675201,0.0100784,0.00888062,0.076416,0.252686,0.48584,0.488037,0.47583,0.666016,0.510254,0.336426,0.041748,0.019928,0.0116501,0.0837402,0.290283,0.449707,0.29541,0.166992,0.568848,0.69873,0.464355,0.326416,0.591309,0.401367,0.190918,0.27124,0.150269,0.11145,0.11377,0.115295,0.125854,0.118286,0.175049,0.161987,0.125977,0.145874,0.596191,0.694336,0.471191,0.713379,0.562012,0.676758,0.79541,0.444824,0.245972,0.21228,0.224487,0.501465,0.541504,0.526367,0.53418,0.618164,0.915039,0.918945,0.941895,0.887695,0.886719,0.887695,0.774902,0.908691,0.84668,0.747559,0.377686,0.510742,0.347168,0.272461,0.228149,0.157593,0.238281,0.219482,0.259033,0.247925,0.177856,0.276611,0.381104,0.298096,0.225098,0.408691,0.338623,0.292725,0.33374,0.425293,0.48877,0.78418,0.532227,0.772461,0.758301,0.637695,0.641113,0.785156,0.749023,0.661133,0.630859,0.489746,0.415771,0.340332,0.350586,0.263184,0.358398,0.403076,0.295898,0.297363,0.314697,0.354492,0.406494,0.416504,0.428711,0.414307,0.406494,0.391846,0.396729,0.369385,0.395264,0.3479,0.455322,0.479492,0.458008,0.399414,0.430908,0.415283,0.437988,0.382812,0.371094,0.39624,0.620117,0.273682,0.0198822,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00263405,0.00556183,0.0310822,0.0957642,0.212402,0.421875,0.570312,0.631348,0.64209,0.604004,0.599121,0.597656,0.501953,0.614258,0.517578,0.558594,0.60498,0.666992,0.516113,0.306885,0.181519,0.14563,0.433594,0.586426,0.776367,0.185913,0.489258,0.627441,0.515625,0.385254,0.366211,0.494629,0.509766,0.390625,0.52832,0.759277,0.712891,0.520508,0.382812,0.443115,0.406494,0.371094,0.440918,0.349854,0.317871,0.189575,0.195801,0.168823,0.144165,0.186401,0.197021,0.290283,0.341797,0.207764,0.158813,0.154053,0.150146,0.171753,0.174561,0.171753,0.20166,0.228638,0.182617,0.412842,0.545898,0.760254,0.8125,0.92041,0.905273,0.900879,0.928223,0.913574,0.826172,0.51709,0.468506,0.307373,0.201294,0.255371,0.307617,0.290527,0.594238,0.771484,0.745605,0.802734,0.838867,0.896973,0.728027,0.807617,0.867676,0.813477,0.604492,0.493164,0.412354,0.398682,0.403809,0.437256,0.32251,0.381348,0.604004,0.694824,0.900391,0.973633,0.953613,0.45752,0.293945,0.28833,0.25293,0.260986,0.325195,0.263916,0.211548,0.202271,0.212158,0.194214,0.186401,0.213623,0.25293,0.312744,0.445312,0.0380859,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00418472,0.0102615,0.0262604,0.06427,0.126831,0.235474,0.111328,0.277832,0.28125,0.629395,0.5,0.506836,0.359863,0.586426,0.508301,0.217163,0.167358,0.180786,0.255127,0.290771,0.141235,0.131348,0.260986,0.155762,0.121521,0.121033,0.127686,0.124451,0.120544,0.127075,0.129761,0.143555,0.142334,0.140869,0.137939,0.136963,0.145386,0.155518,0.162476,0.16626,0.165405,0.195068,0.203247,0.19458,0.184326,0.161865,0.164551,0.154907,0.154419,0.160156,0.161377,0.158691,0.167358,0.184814,0.179565,0.200439,0.177368,0.194336,0.18335,0.173218,0.176636,0.216553,0.145874,0.159668,0.689453,0.489014,0.529785,0.762207,0.477539,0.379883,0.737305,0.86084,0.883301,0.794922,0.827637,0.854004,0.860352,0.645996,0.791016,0.796387,0.562012,0.50293,0.488037,0.582031,0.627441,0.667969,0.713867,0.714844,0.503418,0.883789,0.63916,0.583984,0.584961,0.472656,0.445312,0.30835,0.247192,0.62793,0.107666,0.0502319,0.472656,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00353432,0.0102005,0.0241699,0.0531616,0.146362,0.593262,0.632812,0.475098,0.774414,0.861816,0.904297,0.806152,0.338867,0.310059,0.352051,0.894043,0.79248,0.472656,0.311279,0.167603,0.133301,0.127563,0.126099,0.145386,0.197021,0.324951,0.250244,0.414307,0.461914,0.629883,0.395996,0.416992,0.513672,0.583008,0.599121,0.500977,0.606934,0.487793,0.390869,0.413574,0.512695,0.750488,0.709961,0.562012,0.393066,0.681641,0.464111,0.450195,0.439453,0.696777,0.691895,0.348877,0.350586,0.291016,0.279541,0.277588,0.358398,0.520508,0.643066,0.587891,0.370605,0.374756,0.168701,0.0392761,0.00774002,0,0,0,0.0133362,0.030304,0.0427551,0.0935059,0.233032,0.531738,0.626465,0.297607,0.150513,0.187866,0.584961,0.835938,0.88916,0.774902,0.84375,0.658203,0.635742,0.22998,0.913086,0.549316,0.182983,0.0134659,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00280571,0.0114365,0.0357056,0.107239,0.266113,0.504395,0.644043,0.798828,0.853027,0.846191,0.833496,0.572266,0.448975,0.567383,0.583496,0.652832,0.647949,0.480957,0.197876,0.306885,0.152954,0.783691,0.820312,0.812988,0.800293,0.623535,0.486572,0.492432,0.587891,0.536621,0.30957,0.0855713,0.0136337,0.00345993,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00245667,0.0071907,0.0163269,0.0226135,0.0533752,0.0709839,0.0682983,0.0518494,0.0232239,0.0102081,0.00261879,0.00286293,0.0269623,0.04953,0.0688477,0.246948,0.44458,0.435547,0.75293,0.845703,0.839355,0.873047,0.875,0.745117,0.835449,0.792969,0.584473,0.338867,0.493164,0.757812,0.641602,0.637207,0.550781,0.755371,0.664551,0.708008,0.686035,0.557617,0.366699,0.487305,0.580566,0.0908203,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00445557,0.020462,0.102417,0.62207,0.681641,0.726562,0.372803,0.736328,0.785156,0.753418,0.611816,0.573242,0.864746,0.861816,0.612793,0.571289,0.577148,0.353516,0.0219574,0.0114822,0.0433655,0.0675659,0.0297394,0.0187225,0.0350037,0.00524902,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0027256,0.00302887,0.00219345,0.00261497,0.0184174,0.321777,0.396484,0.528809,0.792969,0.782227,0.80127,0.776367,0.723633,0.739258,0.742188,0.711426,0.661621,0.694824,0.638672,0.60498,0.328369,0.0671997,0.00854492,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00608826,0.0123367,0.0448303,0.0544128,0.100403,0.418457,0.506348,0.263428,0.274414,0.397705,0.697754,0.745605,0.73584,0.746582,0.718262,0.699707,0.780762,0.583008,0.57373,0.506348,0.144653,0.0118179,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00320816,0,0.12207,0.27002,0.401367,0.51709,0.694824,0.703613,0.67334,0.520996,0.614746,0.556641,0.620117,0.686035,0.544434,0.184692,0.0415039,0.0056839,0.00297165,0,0.00274277,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0126801,0.029068,0.0889893,0.322754,0.223511,0.212646,0.375488,0.411621,0.530762,0.543457,0.541016,0.550781,0.598633,0.607422,0.453125,0.10968,0.00706863,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0234375,0.0393066,0.162109,0.25,0.270752,0.441406,0.489014,0.474121,0.446533,0.20105,0.00734711,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0.00600433,0.0831299,0.212524,0.370117,0.382324,0.358154,0.352539,0.39209,0.360352,0.178345,0.0267944,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0033493,0.0214386,0.0264893,0.251953,0.359131,0.242554,0.233643,0.175415,0.0828247,0.0312195,0.00703049,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0142441,0.0272217,0.110107,0.207153,0.485352,0.694824,0.675781,0.314209,0.348633,0.334229,0.598633,0.645996,0.645996,0.670898,0.656738,0.473877,0.187744,0.191406,0.166138,0.272461,0.629883,0.515625,0.204346,0.0216522,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00304222,0.00204277,0,0,0,0,0,0,0,0,0,0.00261307,0,0,0,0,0.00443268,0.00806427,0.00361443,0.00816345,0.0155563,0.0844116,0.120361,0.230469,0.574219,0.804688,0.606934,0.417725,0.59668,0.562988,0.679199,0.654785,0.62793,0.547852,0.599609,0.549805,0.0698853,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00538254,0.00798035,0.00304604,0,0,0,0,0,0,0,0,0,0.0140762,0.150391,0.212646,0.33252,0.280762,0.432373,0.671875,0.737305,0.786133,0.664551,0.615234,0.192993,0.246826,0.280762,0.222412,0.202148,0.327881,0.235718,0.186523,0.541504,0.52832,0.429688,0.419922,0.418945,0.435547,0.434814,0.455322,0.484131,0.425781,0.459717,0.475586,0.471924,0.497559,0.400146,0.317871,0.437012,0.358887,0.373779,0.435059,0.487061,0.499756,0.476562,0.438965,0.431396,0.426514,0.422363,0.431152,0.432861,0.442627,0.426514,0.426025,0.431641,0.436035,0.445312,0.440186,0.439453,0.449463,0.875,0.876953,0.750977,0.801758,0.762695,0.737793,0.78125,0.330811,0.0618896,0.00569534,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00313377,0.00460052,0.00688171,0.0123367,0.0215302,0.0681763,0.203735,0.371582,0.631836,0.852539,0.811035,0.701172,0.834473,0.796387,0.875977,0.85791,0.816406,0.789551,0.734863,0.480469,0.397217,0.374268,0.42334,0.452637,0.490967,0.422363,0.466797,0.422119,0.808594,0.871094,0.717773,0.682617,0.44873,0.47583,0.49707,0.57959,0.491943,0.479248,0.497559,0.615723,0.678711,0.70752,0.716797,0.771973,0.795898,0.539551,0.467285,0.544922,0.743652,0.539551,0.547363,0.418213,0.469482,0.49292,0.439209,0.449951,0.370361,0.353516,0.323975,0.275391,0.239136,0.239502,0.23645,0.280518,0.286377,0.299561,0.318848,0.338867,0.422363,0.52002,0.45752,0.557617,0.510254,0.242065,0.1875,0.285645,0.0114899,0.00436401,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00820923,0.0513,0.159058,0.25,0.35498,0.439453,0.551758,0.572754,0.437256,0.589355,0.727051,0.707031,0.679199,0.74707,0.755859,0.581543,0.723633,0.714355,0.722656,0.516602,0.148193,0.179321,0.138794,0.134766,0.133423,0.120911,0.116516,0.114746,0.119141,0.124207,0.121155,0.320801,0.448975,0.369873,0.451904,0.770996,0.898926,0.435303,0.543457,0.764648,0.871094,0.860352,0.813477,0.717773,0.75,0.671875,0.555664,0.0211334,0.251709,0.165527,0.116333,0.0858765,0.104126,0.125977,0.447998,0.254639,0.585449,0.38501,0.266113,0.207031,0.204468,0.216064,0.236084,0.243896,0.234131,0.216064,0.240967,0.312256,0.381348,0.910156,0.913574,0.532227,0.453125,0.432617,0.68457,0.893066,0.834961,0.864746,0.483154,0.475342,0.460938,0.498047,0.326904,0.31543,0.479736,0.67334,0.246216,0.0150146,0.0280609,0.00292397,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0103226,0.0113907,0.133179,0.32666,0.416992,0.411133,0.415771,0.607422,0.6875,0.708008,0.731934,0.523438,0.583008,0.48584,0.493896,0.563965,0.536621,0.572266,0.887695,0.870605,0.890137,0.873535,0.90918,0.818848,0.358643,0.316406,0.615234,0.720215,0.6875,0.635254,0.663086,0.709473,0.767578,0.835449,0.762207,0.849609,0.859375,0.864746,0.848145,0.830078,0.71875,0.876465,0.505859,0.616211,0.388428,0,0.0144882,0.0379333,0.0245361,0.00491714,0.0129242,0.0276184,0.0924072,0.367676,0.024765,0.0778809,0.0257263,0.0374756,0.0047226,0,0,0.00501633,0.00727463,0,0.0119705,0.0304565,0.0185699,0.177734,0.450684,0.701172,0.745117,0.74707,0.825684,0.766113,0.674316,0.79248,0.729004,0.794434,0.771973,0.624512,0.629883,0.513184,0.468994,0.688965,0.683105,0.301514,0.0565491,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00756454,0.0233612,0.0656128,0.161011,0.324951,0.414551,0.591309,0.80957,0.831055,0.593262,0.811523,0.783203,0.789062,0.677734,0.814941,0.655273,0.616699,0.681152,0.834961,0.869141,0.566406,0.157227,0.0430298,0,0,0,0.00205421,0.00316238,0.00429535,0.00528717,0.00455093,0.00345421,0.00317574,0.00369263,0.00510025,0.00436783,0.00359917,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00204468,0.0596008,0.243896,0.477051,0.708008,0.797363,0.654785,0.694336,0.79834,0.803223,0.767578,0.771484,0.751953,0.782227,0.474121,0.759277,0.83252,0.525879,0.447754,0.452393,0.125,0.0911865,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00911713,0.0419312,0.126221,0.273438,0.418945,0.599121,0.697266,0.752441,0.785156,0.749512,0.740234,0.669922,0.661133,0.581543,0.606934,0.504883,0.55127,0.64209,0.683105,0.632812,0.679199,0.700195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00216484,0.00492859,0,0.0219727,0.13855,0.348633,0.420898,0.541016,0.623535,0.721191,0.649414,0.30127,0.191162,0.261475,0.379395,0.742188,0.765137,0.727051,0.793457,0.758789,0.152588,0.00338745,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00387573,0.0179596,0.0172882,0.153442,0.307129,0.614746,0.620117,0.652344,0.633301,0.535645,0.532227,0.612305,0.599121,0.671387,0.754395,0.0337219,0.0105209,0.00713348,0.00332832,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0563965,0.229126,0.437744,0.644531,0.62793,0.450195,0.479492,0.444336,0.434814,0.485596,0.702637,0.799805,0.79248,0.0509033,0.173828,0.275146,0.161255,0.325439,0.369873,0.215942,0.112366,0.0489502,0.0152588,0.00668335,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0198822,0.0240173,0.00710297,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00259209,0,0.00331306,0.00460052,0.00629807,0.0103149,0.0152206,0.00832367,0.0246124,0.0228882,0.00283623,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0126572,0.0662842,0.187622,0.352295,0.479004,0.526855,0.634277,0.545898,0.432373,0.379883,0.519043,0.559082,0.349854,0.168945,0.299316,0.416748,0.31958,0.196045,0.119568,0.0731812,0.0332642,0.0155563,0.0117264,0.00888062,0.00304604,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00370216,0.0125504,0.00920868,0.0301056,0.167358,0.0892334,0.22998,0.55127,0.547852,0.553223,0.594238,0.635742,0.519043,0.260498,0.0635376,0.032196,0.026001,0.00914764,0,0,0,0,0,0,0,0,0,0.00344658,0.0200653,0.110168,0.454102,0.527832,0.401123,0.529297,0.403809,0.463623,0.499512,0.445068,0.338135,0.340332,0.327148,0.695312,0.705078,0.743164,0.574707,0.480469,0.323242,0.386475,0.742676,0.265625,0.0332947,0.098877,0.310059,0.0987549,0.0322876,0.00440979,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00278091,0.00901794,0.0857544,0.0993042,0.250977,0.385986,0.694824,0.793457,0.761719,0.60498,0.483643,0.464111,0.38501,0.418457,0.462158,0.335938,0.223145,0.17395,0.182373,0.258789,0.41748,0.5625,0.680664,0.705566,0.14917,0.164185,0.125977,0.0409546,0.0532532,0.0984497,0.0236206,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00743103,0.0369873,0.229858,0.710938,0.786621,0.770508,0.652832,0.474609,0.416016,0.673828,0.757812,0.735352,0.766113,0.808594,0.756836,0.55957,0.580566,0.614746,0.677734,0.813477,0.81543,0.777832,0.796387,0.807129,0.842773,0.833496,0.855957,0.849609,0.818359,0.771973,0.599121,0.279785,0.0591125,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00234604,0.0280914,0.0861816,0.0648804,0.237549,0.383057,0.303711,0.744141,0.788086,0.73877,0.771973,0.762695,0.736328,0.604492,0.748047,0.617676,0.748047,0.749023,0.77832,0.804199,0.788574,0.702637,0.743652,0.698242,0.462646,0.424805,0.406006,0.595703,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00520325,0.0584106,0.184692,0.35376,0.4646,0.547363,0.609863,0.625977,0.604004,0.592773,0.477051,0.449463,0.489746,0.552246,0.593262,0.623047,0.690918,0.589844,0.56543,0.603027,0.635254,0.664551,0.658691,0.651855,0.536133,0.558594,0.681641,0.482422,0.0776367,0.199097,0.0369263,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00741959,0.0709229,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0196228,0.0787964,0.055481,0.0206909,0.00477219,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00434113,0.0113144,0.0862427,0.0802002,0.0786743,0.190552,0.261719,0.251953,0.268555,0.280518,0.192749,0.0352478,0.012825,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,

